New Search for Monochromatic Neutrinos from Dark Matter Decay

From data recently reported from the IceCube telescope, we derive new bounds on the monochromatic neutrino signal produced from dark matter particle decays. In the few TeV to tens of TeV energy range, these bounds turn out to be better than previous limits by more than an order of magnitude. As a result, intensity constraints on neutrino lines at energies above a few TeV are now comparable to those on gamma-ray lines. From the same data sample, we also perform a detailed search for a neutrino line, showing that there is no significant hint for such a signal.

==> Appendix_D_Table.dat <==

# Tabulated lifetime limits and signal significances for our tested dark matter signals. 
# -----------------------------------------------------------------
# For each tested dark matter (DM) mass, the lifetime limit and the model’s 
# significance [expressed by its TS value from Eq.(11)] are given. Each such 
# pair of columns are for different assumptions on the neutrino signal:
# i) spectral shape, ii) lepton-flavour composition and iii) neutrino(\nu) and/or anti-neutrino(\bar\nu) flux.
#
# Limits are given at the 95% confidence-level and are derived with our 
# profile maximum-likelihood procedure (column 2-41). The limits from our 
# “robust” procedure do not have any attached TS-values (columns 42-45).

# -----------------------------------------------------------------
# In total: 101 rows and 45 columns.

# -----------------------------------------------------------------
# Description of columns:
# -----------------------------------------------------------------
    # Column 1: DM mass [GeV].

    # Figure 7: Column 2-12. Equal parts of \nu and \bar\nu and Democratic flavour composition. 
    # -------------------------------------------------------------
    # Column  2: Lifetime limit on monochromatic line [seconds].
    # Column  3: Best-fit TS value.
    # -------------------------------------------------------------
    # Columns 4/5, 6/7, 8/9, and 10/11: 
    # Lifetime-limit/TS-value for n=3, n=2, n=1 and n=0 in Eq.(4), respectively.

    # Figure 11: Column 12-17. Equal parts of \nu and \bar\nu at Source.
    # -------------------------------------------------------------
    # Columns 12/13, 14/15, 16/17: 
    # Lifetime-limit/TS-value for 100% of e+\bar{e}, mu+\bar{mu}, tau}+\bar{tau}, respectively.

    # Figure 12. Column 18-29. Pure \nu or pure \bar\nu at Source.
    # -------------------------------------------------------------
    # Columns 18/19, 20/21, 22/23, 24/25, 26/27, 28/29: 
    # Lifetime-limit/TS-value for 100% of e, mu, tau,  \bar{e}, \bar{mu}, \bar{tau} @Source, respectively.

    # Figure 13. Column 30-41. Pure \nu or pure \bar\nu at Earth surface.
    # -------------------------------------------------------------
    # Columns 30/31, 32/33, 34/35, 36/37, 38/39, 40/41: 
    # Lifetime-limit/TS-value for 100% of e, mu, tau,  \bar{e}, \bar{mu}, \bar{tau} @Earth surface, respectively.

    # Figure 3. Column 42-45. Robust limits. Equal parts of \nu and \bar\nu and Democratic flavour composition.
    # -------------------------------------------------------------
    # Columns 42, 43, 44, 45:  
    # Lifetime-limit for 100% of e+\bar{e}, mu+\bar{mu}, tau+\bar{tau}, tau+\bar{tau}-no-backgrounds, respectively.



   2.0000000e+03   3.4105367e+25   7.0218156e-02   2.2725291e+25   6.0659761e-03   2.0055839e+25   4.4691557e-03   1.6036051e+25   3.2147369e-03   9.8341263e+24   2.3497151e-03   5.0734204e+25   8.1598462e-02   3.0505618e+25   6.5078178e-02   2.3436736e+25   4.5435139e-02   6.6697678e+25   5.1409957e-02   4.2651773e+25   3.4176075e-02   3.4545769e+25   1.9273189e-02   3.6961251e+25   9.5778753e-02   1.9829941e+25   9.2565860e-02   1.3476908e+25   8.1552793e-02   1.0778751e+26   5.6297348e-02   3.1468307e+25   9.1896181e-03   2.9157147e+25   0.0000000e+00   6.5294723e+25   8.8995988e-02   1.0341468e+25   4.3435595e-02   9.3285556e+24   9.7993961e-08   5.8250089e+25   3.9711728e+25   3.1761195e+25   1.2215617e+25
   2.2440369e+03   7.0759058e+25   1.2126938e-01   2.3518969e+25   3.2780954e-02   2.0921971e+25   2.7174236e-02   1.6970540e+25   2.1581629e-02   1.0646864e+25   1.6445706e-02   1.0511138e+26   1.2539026e-01   6.2893966e+25   1.1892437e-01   4.6157345e+25   1.0788349e-01   1.4051317e+26   9.1237972e-02   8.4066566e+25   7.8286175e-02   6.2583704e+25   6.1698793e-02   7.4317818e+25   1.3596615e-01   4.5781880e+25   1.3750496e-01   3.3876913e+25   1.3727187e-01   2.2503083e+26   9.6008659e-02   5.3894105e+25   2.0378925e-02   3.7309834e+25   1.7106225e-02   1.1910710e+26   1.3380523e-01   8.4205107e+24   1.7447805e-01   2.9191426e+25   1.1970930e-01   1.3110915e+26   7.9519656e+25   5.7400784e+25   1.5470699e+25
   2.5178508e+03   6.7940139e+25   1.2136765e-01   3.2280257e+25   1.0408786e-01   2.7242813e+25   9.7256392e-02   2.0936901e+25   8.7828176e-02   1.2501356e+25   7.5435895e-02   1.0094046e+26   1.2535412e-01   6.0388261e+25   1.1906101e-01   4.4333565e+25   1.0811008e-01   1.3478383e+26   9.1457852e-02   8.0534052e+25   7.8559358e-02   5.9939244e+25   6.1877718e-02   7.1523208e+25   1.3551659e-01   4.4166082e+25   1.3708708e-01   3.2761772e+25   1.3688384e-01   2.1613680e+26   9.6148468e-02   5.1997033e+25   1.9734012e-02   3.5647598e+25   1.7418996e-02   1.1449788e+26   1.3345948e-01   8.1937540e+24   1.6946870e-01   2.8339803e+25   1.2069880e-01   1.2555702e+26   7.6254353e+25   5.5116930e+25   1.4855153e+25
   2.8250751e+03   1.3160360e+26   1.2475206e-01   5.6622021e+25   1.2091862e-01   4.6843187e+25   1.1907289e-01   3.4876491e+25   1.1595189e-01   1.9836305e+25   1.1063259e-01   1.8724334e+26   1.2915099e-01   1.1969398e+26   1.2128704e-01   9.6924620e+25   1.0473765e-01   2.4969478e+26   9.9246830e-02   1.6926008e+26   8.9652130e-02   1.4088414e+26   7.7645116e-02   1.3004958e+26   1.3952233e-01   7.4694565e+25   1.3127208e-01   5.8127765e+25   1.0154485e-01   3.8897568e+26   1.0077340e-01   4.4733132e+25   7.6741698e-02   1.6686189e+26   4.5214070e-02   2.2114957e+26   1.3584375e-01   1.3369788e+25   7.7025381e-02   7.8982093e+25   2.1124044e-02   2.2847821e+26   1.5209513e+26   1.1959794e+26   3.2234118e+25
   3.1697864e+03   1.7598338e+26   1.4694851e-01   8.1580851e+25   1.2893964e-01   6.8557627e+25   1.2801219e-01   5.1767900e+25   1.2665864e-01   2.9714126e+25   1.2445592e-01   2.2068746e+26   1.5348224e-01   1.6541988e+26   1.4469757e-01   1.4300137e+26   1.3782154e-01   2.9693671e+26   1.1788095e-01   2.1453466e+26   1.0888227e-01   1.8195773e+26   1.0090455e-01   1.5074396e+26   1.7122890e-01   1.2276875e+26   1.5637672e-01   1.1136266e+26   1.4742322e-01   4.3358810e+26   1.2171845e-01   9.0708427e+25   9.9398833e-02   1.8887085e+26   7.8113989e-02   2.1465106e+26   1.7836763e-01   2.2847931e+25   1.3243563e-01   1.5219653e+26   1.3093255e-01   2.9235256e+26   2.1721248e+26   1.8542513e+26   4.9975910e+25
   3.5565588e+03   1.6759421e+26   1.4699296e-01   1.0496249e+26   1.4052737e-01   8.9714260e+25   1.3967627e-01   6.9028409e+25   1.3868944e-01   4.0410683e+25   1.3745433e-01   2.0965959e+26   1.5359732e-01   1.5766083e+26   1.4471888e-01   1.3661296e+26   1.3778571e-01   2.8207184e+26   1.1800713e-01   2.0445897e+26   1.0887483e-01   1.7390042e+26   1.0078251e-01   1.4322999e+26   1.7136969e-01   1.1711157e+26   1.5622817e-01   1.0647688e+26   1.4715903e-01   4.1128170e+26   1.2188797e-01   8.6711723e+25   9.9414399e-02   1.8195888e+26   7.7721666e-02   2.0350266e+26   1.7874055e-01   2.1923667e+25   1.3150199e-01   1.4603818e+26   1.3066037e-01   2.7760738e+26   2.0696079e+26   1.7708459e+26   4.7727960e+25
   3.9905246e+03   1.5836013e+26   1.9976936e-01   1.1263708e+26   1.6675540e-01   9.8869518e+25   1.6367836e-01   7.8456094e+25   1.6043837e-01   4.7581309e+25   1.5707464e-01   1.8051808e+26   2.4799603e-01   1.6794993e+26   1.8691211e-01   1.9646566e+26   1.5988507e-01   2.5203245e+26   1.8270778e-01   2.6230316e+26   1.3934804e-01   3.0780888e+26   1.2128585e-01   1.1265722e+26   3.0904304e-01   8.5708778e+25   2.1900834e-01   1.0048664e+26   1.7624635e-01   3.9940727e+26   1.7105682e-01   7.3770693e+25   1.0716989e-01   5.7427553e+26   1.0145405e-01   1.9765467e+26   2.8734722e-01   3.4973712e+25   1.7596780e-01   1.8056381e+26   1.2908230e-01   2.3279409e+26   2.6179750e+26   2.7548600e+26   7.4249177e+25
   4.4774423e+03   2.1739406e+26   2.2691248e-01   1.0375373e+26   2.0695643e-01   9.2514309e+25   1.9996442e-01   7.6359681e+25   1.9243573e-01   4.8707833e+25   1.8455821e-01   3.4079307e+26   9.4992121e-02   1.9239306e+26   2.4526405e-01   1.4949876e+26   2.3386043e-01   4.4829084e+26   6.4719615e-02   2.6056003e+26   1.5725654e-01   1.9716490e+26   1.6840825e-01   2.3437165e+26   1.3950246e-01   1.2965935e+26   3.0881977e-01   1.1686699e+26   2.3607158e-01   7.6515194e+26   1.3551711e-02   1.8297155e+26   1.3241507e-01   1.8358902e+26   1.3123396e-01   4.2302132e+26   3.0371053e-02   4.3158497e+25   1.9848734e-01   2.4378391e+26   1.5865063e-01   3.8821115e+26   2.3420567e+26   2.2313059e+26   6.0138310e+25
   5.0237729e+03   2.0747414e+26   2.2331865e-01   1.2209852e+26   2.4492448e-01   1.0449105e+26   2.3907008e-01   8.1441744e+25   2.3029479e-01   4.9414620e+25   2.1879079e-01   3.2584965e+26   8.9193123e-02   1.8342334e+26   2.4384344e-01   1.4175854e+26   2.3525431e-01   4.2892612e+26   6.0429152e-02   2.4874471e+26   1.5444203e-01   1.8747128e+26   1.6829742e-01   2.2374932e+26   1.3239412e-01   1.2333220e+26   3.1009975e-01   1.1042605e+26   2.3719058e-01   7.3271475e+26   1.1862616e-02   1.7369713e+26   1.3269674e-01   1.7200187e+26   1.3076875e-01   4.0433268e+26   2.7430753e-02   4.1296403e+25   1.9776260e-01   2.2995314e+26   1.5895577e-01   3.6967494e+26   2.2328778e+26   2.0935723e+26   5.6426104e+25
   5.6367659e+03   4.3212234e+26   2.9716450e-02   2.0580813e+26   1.5957244e-01   1.7030005e+26   1.9242481e-01   1.2661312e+26   2.2570304e-01   7.1742493e+25   2.4812751e-01   6.0855518e+26   1.1361499e-02   3.9110599e+26   3.8613096e-02   3.0205317e+26   7.3767193e-02   7.9686597e+26   8.4149053e-03   5.2711176e+26   3.2392016e-02   4.1764316e+26   6.2159743e-02   4.1964549e+26   1.7440516e-02   2.5647157e+26   4.1415332e-02   1.8855878e+26   7.2249892e-02   1.2381634e+27   2.0261433e-03   1.6212576e+26   1.5365023e-01   3.9251301e+26   1.1294739e-01   6.8684435e+26   8.5533284e-03   4.7924095e+25   1.3955205e-01   1.7412338e+26   1.0606195e-01   6.2581014e+26   4.2700373e+26   3.4241810e+26   1.0833428e+26
   6.3245553e+03   5.0361926e+26   7.0211536e-02   2.7842444e+26   1.1711734e-01   2.3367323e+26   1.4734913e-01   1.7591405e+26   1.9505927e-01   1.0038980e+26   2.5867566e-01   6.3706818e+26   5.0939993e-02   4.7365766e+26   7.6435503e-02   4.1412189e+26   9.0540456e-02   8.3756694e+26   4.6917817e-02   6.4334821e+26   5.2451889e-02   5.7117749e+26   5.1515979e-02   4.3400785e+26   6.9117961e-02   3.0421823e+26   1.4961748e-01   2.5910342e+26   2.1833862e-01   1.2290806e+27   3.8435042e-02   1.8095717e+26   2.1641809e-01   7.1981199e+26   2.4206890e-02   6.7515337e+26   4.4597272e-02   6.9171870e+25   2.2418915e-01   3.1916792e+26   2.3343346e-01   6.9165985e+26   5.4110038e+26   4.7796054e+26   1.5121722e+26
   7.0962678e+03   6.5289988e+26   8.9614297e-02   3.2186017e+26   1.2295374e-01   2.7601549e+26   1.4487731e-01   2.1278195e+26   1.8692976e-01   1.2458322e+26   2.6372817e-01   1.0272452e+27   7.8914125e-02   5.8618082e+26   9.2958103e-02   4.9239974e+26   9.7045436e-02   1.2279208e+27   1.0241468e-01   7.5179400e+26   1.0543322e-01   6.6588619e+26   9.2744779e-02   8.1664412e+26   6.1447426e-02   4.2406276e+26   8.8869513e-02   3.1907408e+26   1.2091940e-01   2.0852402e+27   9.3597976e-02   3.2296641e+26   2.1986174e-01   9.3180757e+26   1.2791678e-02   1.4097790e+27   5.2606529e-02   1.0381745e+26   1.5144416e-01   4.2391136e+26   1.2793584e-01   6.5651519e+26   5.4007700e+26   5.3908131e+26   1.7055462e+26
   7.9621434e+03   6.2389303e+26   8.8013101e-02   3.6188922e+26   1.1614188e-01   3.0998504e+26   1.3118898e-01   2.3972371e+26   1.6101801e-01   1.4122362e+26   2.2856036e-01   9.8346718e+26   7.7985208e-02   5.5915771e+26   9.1085017e-02   4.6806435e+26   9.4371490e-02   1.1752239e+27   1.0141955e-01   7.1593462e+26   1.0363745e-01   6.3291306e+26   9.0527930e-02   7.8218818e+26   6.0584866e-02   4.0586161e+26   8.6868605e-02   3.0342645e+26   1.1737493e-01   1.9942014e+27   9.2985574e-02   3.0685677e+26   2.1584387e-01   8.8646216e+26   1.1973327e-02   1.3492950e+27   5.2075958e-02   9.9295924e+25   1.4218335e-01   4.0151148e+26   1.2402770e-01   6.2729513e+26   5.0807011e+26   5.0861983e+26   1.6091721e+26
   8.9336718e+03   1.2458162e+27   8.2382631e-02   5.4151381e+26   9.7699244e-02   4.4289838e+26   1.0509525e-01   3.2629328e+26   1.1935743e-01   1.8335315e+26   1.5093120e-01   1.8537211e+27   7.1920205e-02   1.1046641e+27   8.6247779e-02   8.0208544e+26   9.8607382e-02   2.3082873e+27   9.5362594e-02   1.4314147e+27   1.0523855e-01   1.0827462e+27   1.1093727e-01   1.3769659e+27   5.4382007e-02   7.6437881e+26   7.6411272e-02   5.1141050e+26   1.0312802e-01   3.7109157e+27   8.9614622e-02   3.1826327e+26   1.4958044e-01   1.2186631e+27   1.0258000e-01   2.2894913e+27   4.6570149e-02   1.3267131e+26   1.9174847e-01   4.8987174e+26   1.8554204e-01   1.1812138e+27   7.2784668e+26   5.7777152e+26   1.8857627e+26
   1.0023745e+04   1.8370948e+27   6.3637878e-02   8.2853886e+26   8.1548450e-02   6.8783458e+26   8.5795513e-02   5.0881217e+26   9.3530199e-02   2.8048634e+26   1.0983538e-01   2.4757610e+27   5.9010271e-02   1.6847245e+27   6.5201015e-02   1.3539357e+27   6.9873264e-02   3.0019679e+27   8.1704851e-02   2.0973841e+27   8.8270940e-02   1.7191938e+27   9.2945476e-02   1.9220387e+27   4.1895581e-02   1.2504388e+27   4.8401371e-02   9.6964563e+26   5.3845791e-02   4.5603256e+27   7.7983428e-02   4.3484962e+26   1.1583283e-01   1.8631146e+27   9.8943686e-02   3.0310876e+27   3.8293631e-02   1.7406591e+26   1.3791746e-01   9.7819035e+26   5.7843637e-02   1.5442482e+27   1.0678118e+27   8.6578372e+26   3.0559972e+26
   1.1246827e+04   2.6876850e+27   5.0025242e-03   1.0966750e+27   7.1042950e-02   9.3148594e+26   7.3782146e-02   7.0878945e+26   7.8617127e-02   4.0565870e+26   8.8510597e-02   3.3780829e+27   0.0000000e+00   2.5230311e+27   8.9165089e-03   2.1754997e+27   2.4908675e-02   4.0534187e+27   4.6053774e-03   3.1567346e+27   2.6347403e-02   2.7917789e+27   4.6861075e-02   2.6552660e+27   0.0000000e+00   1.8553917e+27   2.0905498e-04   1.5270732e+27   8.4244028e-03   5.7868084e+27   3.6863536e-05   9.5093620e+26   8.1775497e-02   3.3490294e+27   8.8142866e-02   4.0568586e+27   0.0000000e+00   3.4630777e+26   7.5107297e-02   1.7147737e+27   4.5448914e-02   1.8868755e+27   1.4921863e+27   1.3269134e+27   4.6836681e+26
   1.2619147e+04   2.5491533e+27   4.6303307e-03   1.5084149e+27   2.4139946e-02   1.2912451e+27   2.7949389e-02   9.9505060e+26   3.3119259e-02   5.8111799e+26   4.1135521e-02   3.2000903e+27   0.0000000e+00   2.3939744e+27   8.4780669e-03   2.0667116e+27   2.4402414e-02   3.8402887e+27   4.1481380e-03   2.9963545e+27   2.5736182e-02   2.6533745e+27   4.6321826e-02   2.5146377e+27   0.0000000e+00   1.7593450e+27   1.2651249e-04   1.4494803e+27   8.0032150e-03   5.4764718e+27   1.6901949e-06   9.0803169e+26   8.0925357e-02   3.1881367e+27   8.7861708e-02   3.8398668e+27   0.0000000e+00   3.2984445e+26   7.3798701e-02   1.6310348e+27   4.4900395e-02   1.7828837e+27   1.4133553e+27   1.2586746e+27   4.4428025e+26
   1.4158916e+04   3.8956522e+27   0.0000000e+00   1.9469461e+27   0.0000000e+00   1.6702609e+27   0.0000000e+00   1.2961555e+27   0.0000000e+00   7.6777596e+26   5.9117156e-12   5.7988995e+27   0.0000000e+00   3.5037773e+27   0.0000000e+00   2.7754012e+27   0.0000000e+00   7.1638457e+27   0.0000000e+00   4.3356342e+27   0.0000000e+00   3.4393435e+27   0.0000000e+00   4.3206508e+27   0.0000000e+00   2.5982002e+27   0.0000000e+00   2.0551190e+27   0.0000000e+00   1.2032060e+28   0.0000000e+00   1.3295996e+27   1.1753115e-02   3.7067602e+27   3.1511246e-02   7.2725688e+27   0.0000000e+00   4.7852300e+26   0.0000000e+00   2.4342284e+27   8.9377068e-03   1.8076980e+27   1.2910415e+27   1.3012249e+27   4.5929943e+26
   1.5886565e+04   7.0704497e+27   0.0000000e+00   2.5871539e+27   0.0000000e+00   2.2045620e+27   0.0000000e+00   1.7041617e+27   0.0000000e+00   1.0115880e+27   0.0000000e+00   1.0727376e+28   0.0000000e+00   6.2480871e+27   0.0000000e+00   4.5807846e+27   0.0000000e+00   1.3213520e+28   0.0000000e+00   7.8332215e+27   0.0000000e+00   5.7816365e+27   0.0000000e+00   8.0967642e+27   0.0000000e+00   4.5699282e+27   0.0000000e+00   3.3235373e+27   0.0000000e+00   2.1649129e+28   0.0000000e+00   1.7933112e+27   0.0000000e+00   5.3020304e+27   0.0000000e+00   1.3662353e+28   0.0000000e+00   8.0043650e+26   0.0000000e+00   3.3974859e+27   0.0000000e+00   3.3078754e+27   1.9700446e+27   1.3981148e+27   4.8457350e+26
   1.7825019e+04   6.7303042e+27   0.0000000e+00   3.7046060e+27   0.0000000e+00   3.1274270e+27   0.0000000e+00   2.3879137e+27   0.0000000e+00   1.3998582e+27   0.0000000e+00   1.0219439e+28   0.0000000e+00   5.9448139e+27   0.0000000e+00   4.3502273e+27   0.0000000e+00   1.2587657e+28   0.0000000e+00   7.4549058e+27   0.0000000e+00   5.4929323e+27   0.0000000e+00   7.7153633e+27   0.0000000e+00   4.3476582e+27   0.0000000e+00   3.1557076e+27   0.0000000e+00   2.0624153e+28   0.0000000e+00   1.7021190e+27   0.0000000e+00   5.0116886e+27   0.0000000e+00   1.3022856e+28   0.0000000e+00   7.6254069e+26   0.0000000e+00   3.2143039e+27   0.0000000e+00   3.1461831e+27   1.8747621e+27   1.3312293e+27   4.6139161e+26
   2.0000000e+04   1.0720735e+28   0.0000000e+00   5.4412224e+27   0.0000000e+00   4.5818401e+27   0.0000000e+00   3.4773064e+27   0.0000000e+00   2.0171611e+27   0.0000000e+00   1.4537109e+28   0.0000000e+00   9.8125704e+27   0.0000000e+00   7.8769260e+27   0.0000000e+00   1.7994060e+28   0.0000000e+00   1.2142842e+28   0.0000000e+00   9.7348010e+27   0.0000000e+00   1.0915943e+28   0.0000000e+00   7.3532906e+27   0.0000000e+00   5.9061691e+27   0.0000000e+00   2.7705327e+28   0.0000000e+00   3.0791599e+27   0.0000000e+00   9.7688679e+27   0.0000000e+00   1.7016164e+28   0.0000000e+00   1.2669904e+27   0.0000000e+00   6.4188843e+27   0.0000000e+00   4.3976420e+27   3.0461604e+27   2.4727558e+27   8.5703403e+26
   2.2440369e+04   1.2330788e+28   0.0000000e+00   6.9878812e+27   0.0000000e+00   5.9673156e+27   0.0000000e+00   4.5938130e+27   0.0000000e+00   2.6996499e+27   0.0000000e+00   1.4422572e+28   0.0000000e+00   1.1808582e+28   0.0000000e+00   1.0746138e+28   0.0000000e+00   1.7816938e+28   0.0000000e+00   1.5070741e+28   0.0000000e+00   1.3966613e+28   0.0000000e+00   1.0855748e+28   0.0000000e+00   8.4034213e+27   0.0000000e+00   7.3960386e+27   0.0000000e+00   2.4316869e+28   0.0000000e+00   4.4438558e+27   0.0000000e+00   1.8412723e+28   0.0000000e+00   1.5536088e+28   0.0000000e+00   2.5720907e+27   0.0000000e+00   8.7756878e+27   0.0000000e+00   4.8614454e+27   3.8777843e+27   3.4663659e+27   1.2014100e+27
   2.5178508e+04   1.1644358e+28   0.0000000e+00   8.1375409e+27   0.0000000e+00   7.0805247e+27   0.0000000e+00   5.5686236e+27   0.0000000e+00   3.3504687e+27   0.0000000e+00   1.3581007e+28   0.0000000e+00   1.1160163e+28   0.0000000e+00   1.0177180e+28   0.0000000e+00   1.6779367e+28   0.0000000e+00   1.4249593e+28   0.0000000e+00   1.3234186e+28   0.0000000e+00   1.0221312e+28   0.0000000e+00   7.9368017e+27   0.0000000e+00   6.9986972e+27   0.0000000e+00   2.2842701e+28   0.0000000e+00   4.2130938e+27   0.0000000e+00   1.7505292e+28   0.0000000e+00   1.4599807e+28   0.0000000e+00   2.4461237e+27   0.0000000e+00   8.3254846e+27   0.0000000e+00   4.5792403e+27   3.6629435e+27   3.2798820e+27   1.1367764e+27
   2.8250751e+04   6.6172328e+27   0.0000000e+00   6.7084004e+27   0.0000000e+00   6.1284923e+27   0.0000000e+00   5.0874082e+27   0.0000000e+00   3.2475883e+27   0.0000000e+00   5.2723454e+27   0.0000000e+00   7.1263586e+27   0.0000000e+00   8.6295378e+27   0.0000000e+00   6.7885196e+27   0.0000000e+00   9.4807841e+27   0.0000000e+00   1.1362952e+28   0.0000000e+00   3.7772593e+27   2.6183635e-02   4.7002071e+27   0.0000000e+00   5.7792565e+27   0.0000000e+00   7.2362241e+27   1.2566306e-01   6.1462392e+27   0.0000000e+00   1.9289568e+28   0.0000000e+00   4.8336114e+27   3.9274892e-01   3.1702987e+27   0.0000000e+00   1.0463264e+28   0.0000000e+00   3.6654305e+27   3.5898608e+27   3.5687901e+27   1.2369092e+27
   3.1697864e+04   3.7535210e+27   3.8906134e-01   4.5181310e+27   0.0000000e+00   4.3800647e+27   0.0000000e+00   3.9023179e+27   0.0000000e+00   2.7018392e+27   0.0000000e+00   4.1641204e+27   1.4909144e+00   3.8260703e+27   1.4844706e-01   4.8550571e+27   0.0000000e+00   5.0261735e+27   1.4389094e+00   4.8654993e+27   1.0272616e-01   6.3091891e+27   0.0000000e+00   3.2610701e+27   1.6381127e+00   2.7391759e+27   2.7684926e-01   3.3040468e+27   0.0000000e+00   7.2056444e+27   2.3038107e+00   4.6966347e+27   0.0000000e+00   1.4016351e+28   0.0000000e+00   4.9569429e+27   2.2989033e+00   2.2231452e+27   0.0000000e+00   8.0862977e+27   0.0000000e+00   2.3590216e+27   2.9300487e+27   3.2067061e+27   1.1114143e+27
   3.5565588e+04   4.2102936e+27   1.5839992e+00   3.1875750e+27   2.1700341e-02   3.0792780e+27   0.0000000e+00   2.8082231e+27   0.0000000e+00   2.0538103e+27   0.0000000e+00   5.1471886e+27   2.2778972e+00   4.0244774e+27   1.3578511e+00   3.7438950e+27   7.4364299e-01   6.0292749e+27   2.3589417e+00   4.8102742e+27   1.4454585e+00   4.5051034e+27   8.4799789e-01   4.2209847e+27   2.2295405e+00   3.1905895e+27   1.3013469e+00   2.9321606e+27   6.5080851e-01   8.7231952e+27   2.8260629e+00   2.0473296e+27   1.0645936e-01   6.3590537e+27   1.3398587e-01   6.3254118e+27   2.6885511e+00   1.9664450e+27   0.0000000e+00   4.0985704e+27   3.1694288e-02   3.2402454e+27   2.3571341e+27   2.6294852e+27   1.2181299e+27
   3.9905246e+04   3.9654481e+27   1.6283612e+00   2.9404976e+27   6.7742538e-01   2.6888992e+27   4.6105108e-01   2.2971811e+27   2.2259498e-01   1.5966978e+27   2.8988379e-02   4.8562984e+27   2.3172425e+00   3.7884777e+27   1.4028961e+00   3.5154444e+27   7.8658424e-01   5.6862503e+27   2.4010028e+00   4.5252928e+27   1.4940569e+00   4.2274793e+27   8.9515915e-01   3.9854129e+27   2.2643482e+00   3.0073325e+27   1.3412625e+00   2.7570555e+27   6.8836743e-01   8.2355659e+27   2.8626461e+00   1.9095090e+27   1.2906092e-01   5.9253648e+27   1.6091557e-01   5.9759875e+27   2.7200294e+00   1.8443568e+27   0.0000000e+00   3.8156956e+27   4.6040233e-02   3.0672934e+27   2.1733944e+27   2.4370082e+27   1.1565704e+27
   4.4774423e+04   4.5643038e+27   2.1623122e+00   3.0989249e+27   1.3929975e+00   2.7867462e+27   1.1746620e+00   2.3172892e+27   8.7839398e-01   1.5355108e+27   5.0131417e-01   5.4804974e+27   2.5338265e+00   4.3555848e+27   2.0439610e+00   3.9479562e+27   1.7148487e+00   6.4911766e+27   2.6079385e+00   5.2133641e+27   2.1026971e+00   4.7535943e+27   1.7685593e+00   4.4234540e+27   2.4894798e+00   3.4549225e+27   2.0292039e+00   3.0988923e+27   1.7086983e+00   9.2039350e+27   2.9235765e+00   2.1535068e+27   2.9844979e-01   5.9189123e+27   1.4619138e+00   6.3599053e+27   2.7617374e+00   1.3672749e+27   4.0861594e-01   3.7545932e+27   1.3613452e+00   3.5838810e+27   2.7179741e+27   2.3533057e+27   1.5896748e+27
   5.0237729e+04   4.3862396e+27   1.8496116e+00   3.1768825e+27   1.7624557e+00   2.8684127e+27   1.5969682e+00   2.3892781e+27   1.3452138e+00   1.5752081e+27   9.7324515e-01   5.2547666e+27   1.5361985e+00   4.2234489e+27   1.9063435e+00   3.9740412e+27   1.9847498e+00   6.2451298e+27   1.6581030e+00   5.0541032e+27   1.9829640e+00   4.7737103e+27   2.0300863e+00   4.2025804e+27   1.4028469e+00   3.3438728e+27   1.8592921e+00   3.1318941e+27   1.9885747e+00   9.0462336e+27   1.3218235e+00   2.2822509e+27   1.7053133e+00   6.3902305e+27   2.0034848e+00   6.1863760e+27   1.0497607e+00   1.4597751e+27   1.2268157e+00   4.1983715e+27   2.1723940e+00   2.8135068e+27   2.5956425e+27   2.5097842e+27   1.6953772e+27
   5.6367659e+04   5.6826084e+27   5.8224082e-01   3.2074720e+27   1.8648401e+00   2.9116442e+27   1.7650387e+00   2.4402810e+27   1.5841427e+00   1.6194431e+27   1.2736085e+00   8.9198356e+27   6.5276269e-02   5.2063475e+27   8.0815512e-01   4.5052582e+27   1.4035030e+00   9.3134246e+27   1.2635003e-01   5.7796334e+27   1.0054330e+00   5.1389734e+27   1.5977657e+00   8.5684110e+27   1.5160758e-02   4.6005939e+27   5.8742763e-01   3.8250213e+27   1.1919288e+00   1.8100509e+28   0.0000000e+00   2.6544042e+27   1.3854206e+00   6.5947067e+27   2.2866285e+00   1.7056982e+28   0.0000000e+00   1.7406098e+27   1.5680639e+00   4.7705672e+27   1.8632689e+00   5.0680879e+27   2.9583285e+27   2.4632231e+27   1.6639248e+27
   6.3245553e+04   5.3755955e+27   5.6302561e-01   3.4135159e+27   1.3614400e+00   3.0629709e+27   1.4048250e+00   2.5457188e+27   1.3828217e+00   1.6841140e+27   1.2324574e+00   8.5528229e+27   5.3624759e-02   4.9134021e+27   7.9325685e-01   4.2372237e+27   1.4073940e+00   8.9143520e+27   1.0893846e-01   5.4458500e+27   9.9095914e-01   4.8281958e+27   1.6041554e+00   8.2365261e+27   1.0161715e-02   4.3515478e+27   5.7201373e-01   3.6023701e+27   1.1920684e+00   1.7538356e+28   0.0000000e+00   2.4976742e+27   1.4071910e+00   6.1945550e+27   2.3158624e+00   1.6501789e+28   0.0000000e+00   1.6392624e+27   1.5989404e+00   4.4890295e+27   1.8831997e+00   4.8189976e+27   2.8140434e+27   2.3087975e+27   1.5596092e+27
   7.0962678e+04   8.9482577e+27   1.2919874e-02   4.1020448e+27   6.1612408e-01   3.5698561e+27   7.5212381e-01   2.8807685e+27   8.7801849e-01   1.8572260e+27   9.2555216e-01   1.4645880e+28   0.0000000e+00   7.8240002e+27   4.7159892e-02   5.8037995e+27   2.6549359e-01   1.6538706e+28   0.0000000e+00   8.9858486e+27   5.7665665e-02   6.7236259e+27   2.8007664e-01   1.2784926e+28   0.0000000e+00   6.6108627e+27   3.0386276e-02   4.8202302e+27   2.4394192e-01   2.9597549e+28   0.0000000e+00   2.3199143e+27   1.3214545e+00   6.9285334e+27   8.0017711e-01   2.2882658e+28   0.0000000e+00   1.6132338e+27   6.5465117e-01   4.9405446e+27   9.5824471e-01   6.5452430e+27   4.3949906e+27   3.4808607e+27   2.5964608e+27
   7.9621434e+04   1.2004969e+28   0.0000000e+00   5.2682294e+27   1.7515304e-01   4.4632071e+27   2.6852347e-01   3.4802147e+27   3.9826792e-01   2.1625512e+27   5.3359635e-01   1.7161149e+28   0.0000000e+00   1.0849549e+28   0.0000000e+00   8.5247363e+27   1.8365674e-02   1.9352440e+28   0.0000000e+00   1.2160873e+28   6.3181516e-04   9.5720638e+27   3.6607858e-02   1.5058240e+28   0.0000000e+00   9.5521249e+27   0.0000000e+00   7.4678299e+27   1.9891885e-03   3.2141533e+28   0.0000000e+00   2.9884991e+27   9.0351225e-01   1.0430343e+28   1.0640726e-01   2.4450281e+28   0.0000000e+00   2.1001666e+27   2.5989050e-01   7.8886760e+27   6.2843279e-02   7.4380616e+27   5.5358355e+27   4.7332640e+27   3.5306596e+27
   8.9336718e+04   1.1430652e+28   0.0000000e+00   6.7320991e+27   2.5684855e-02   5.6630670e+27   6.0261224e-02   4.3251471e+27   1.2876955e-01   2.5986326e+27   2.3974767e-01   1.6322115e+28   0.0000000e+00   1.0331211e+28   0.0000000e+00   8.1135083e+27   1.4741272e-02   1.8404041e+28   0.0000000e+00   1.1573074e+28   1.4529749e-04   9.0998771e+27   3.1496848e-02   1.4328809e+28   0.0000000e+00   9.1072054e+27   0.0000000e+00   7.1225330e+27   8.8753241e-04   3.0549053e+28   0.0000000e+00   2.8137180e+27   9.0154083e-01   9.9226985e+27   9.5452439e-02   2.3236756e+28   0.0000000e+00   1.9842582e+27   2.4966099e-01   7.5220479e+27   5.4302466e-02   7.0071325e+27   5.2252851e+27   4.4736415e+27   3.3370007e+27
   1.0023745e+05   1.0592294e+28   5.2881978e-07   7.1260962e+27   6.7996735e-03   6.1120567e+27   2.0601640e-02   4.7252659e+27   5.5776223e-02   2.8363897e+27   1.3113098e-01   1.2148602e+28   4.9472077e-04   1.0316499e+28   0.0000000e+00   1.0006354e+28   0.0000000e+00   1.4136031e+28   8.0376129e-04   1.2500408e+28   0.0000000e+00   1.2338014e+28   0.0000000e+00   1.0271284e+28   0.0000000e+00   8.1876735e+27   0.0000000e+00   7.7097234e+27   0.0000000e+00   1.9778818e+28   1.2886450e-03   5.0107759e+27   5.0551654e-02   1.8107765e+28   0.0000000e+00   1.5506407e+28   0.0000000e+00   2.2833063e+27   1.4209545e-01   1.1474605e+28   0.0000000e+00   6.2329154e+27   5.6396646e+27   5.4022589e+27   4.0296796e+27
   1.1246827e+05   8.9943811e+27   1.9890278e-01   6.5581767e+27   2.7590012e-02   5.7750245e+27   3.7508360e-02   4.5800482e+27   6.3829786e-02   2.7997697e+27   1.2470748e-01   1.2009372e+28   2.7925380e-01   8.4692950e+27   1.6432268e-01   7.8965149e+27   6.5809916e-02   1.3346781e+28   3.1632386e-01   9.5847612e+27   1.8742315e-01   9.0378023e+27   7.8581516e-02   1.0770824e+28   2.0521116e-01   7.3886370e+27   1.1123487e-01   6.7733997e+27   3.5997720e-02   2.1492776e+28   3.3103773e-01   4.1977044e+27   4.8996323e-02   1.4763925e+28   0.0000000e+00   1.7773042e+28   2.1159367e-01   2.1933352e+27   1.7208799e-01   1.1772240e+28   0.0000000e+00   6.1507086e+27   4.3535456e+27   4.6578099e+27   3.4743766e+27
   1.2619147e+05   8.5142771e+27   1.9688447e-01   6.2432532e+27   1.0734963e-01   5.5106756e+27   1.0976526e-01   4.3918418e+27   1.2975604e-01   2.6884602e+27   1.8653417e-01   1.1386762e+28   2.7858392e-01   8.0142514e+27   1.6193625e-01   7.4685922e+27   6.3007269e-02   1.2652670e+28   3.1492459e-01   9.0722400e+27   1.8448502e-01   8.5491184e+27   7.5411644e-02   1.0216924e+28   2.0551829e-01   6.9958906e+27   1.0961683e-01   6.4091700e+27   3.3929270e-02   2.0390826e+28   3.3130554e-01   3.9862533e+27   4.2193685e-02   1.3960087e+28   0.0000000e+00   1.6874524e+28   2.1307473e-01   2.0679377e+27   1.6362833e-01   1.1160180e+28   0.0000000e+00   5.8392298e+27   4.0461712e+27   4.3501246e+27   3.2448664e+27
   1.4158916e+05   1.1068331e+28   3.0669783e-01   6.9479225e+27   2.3675883e-01   6.0369975e+27   2.3401861e-01   4.7310320e+27   2.4773564e-01   2.8207780e+27   3.0214907e-01   1.4793940e+28   3.3449874e-01   1.0275215e+28   2.9275790e-01   8.7772941e+27   2.3897650e-01   1.6257244e+28   3.6002370e-01   1.1422640e+28   3.0845151e-01   9.8063431e+27   2.4890547e-01   1.3466065e+28   2.7193824e-01   9.2050867e+27   2.3949746e-01   7.7997092e+27   1.9437671e-01   2.5301554e+28   3.6589281e-01   4.4831741e+27   1.1409317e-01   1.1543516e+28   1.2706355e-01   2.1430217e+28   2.6625452e-01   2.5828369e+27   2.3759605e-01   9.8136140e+27   7.1829656e-02   7.9779050e+27   5.3001561e+27   4.1609436e+27   3.7495136e+27
   1.5886565e+05   1.2450159e+28   3.1965127e-01   7.9423381e+27   2.9208228e-01   6.9037517e+27   2.9185997e-01   5.4108917e+27   3.0505227e-01   3.2072779e+27   3.5660863e-01   1.6041650e+28   3.1627606e-01   1.1622050e+28   3.1960532e-01   9.9001060e+27   3.1501816e-01   1.7739115e+28   3.5367682e-01   1.2775293e+28   3.5952938e-01   1.0843606e+28   3.5548172e-01   1.4492615e+28   2.4305320e-01   1.0572123e+28   2.4159100e-01   9.0396826e+27   2.3575608e-01   2.6689618e+28   3.3026648e-01   3.8627668e+27   6.8982385e-01   1.2292447e+28   2.6201216e-01   2.1641589e+28   2.3565247e-01   3.6879669e+27   2.4466332e-01   1.0083701e+28   2.0550879e-01   8.5888102e+27   6.2761582e+27   5.2962286e+27   4.7725428e+27
   1.7825019e+05   1.5092324e+28   1.0122617e-01   8.9177831e+27   2.7661868e-01   7.8119621e+27   2.8258767e-01   6.1827398e+27   2.9875231e-01   3.7051049e+27   3.4731422e-01   1.9064177e+28   4.1216043e-02   1.4193384e+28   1.2282965e-01   1.2376683e+28   1.8772795e-01   1.9978159e+28   7.1710033e-02   1.4985748e+28   1.7103120e-01   1.3118237e+28   2.4473935e-01   1.8497456e+28   8.2671873e-03   1.3626212e+28   5.7871927e-02   1.1802714e+28   1.0621114e-01   2.9516442e+28   2.9619062e-02   5.0971474e+27   3.0237592e-01   1.5449785e+28   3.7931532e-01   2.7641272e+28   0.0000000e+00   4.5502856e+27   1.9594311e-01   1.3684602e+28   1.9782293e-01   8.1364823e+27   6.8173625e+27   6.2696710e+27   5.6497322e+27
   2.0000000e+05   1.4215834e+28   9.7943080e-02   9.9793086e+27   1.8351872e-01   8.8035453e+27   1.9733496e-01   7.0367830e+27   2.1931893e-01   4.2758755e+27   2.6685904e-01   1.7943772e+28   3.8325171e-02   1.3373701e+28   1.1954205e-01   1.1672567e+28   1.8457302e-01   1.8788111e+28   6.7871132e-02   1.4110421e+28   1.6719203e-01   1.2364453e+28   2.4122525e-01   1.7426697e+28   7.0298175e-03   1.2849265e+28   5.5671838e-02   1.1140134e+28   1.0388657e-01   2.7743889e+28   2.6582271e-02   4.8195736e+27   2.9421496e-01   1.4582303e+28   3.7762200e-01   2.6031872e+28   0.0000000e+00   4.3180749e+27   1.9127984e-01   1.2925908e+28   1.9607707e-01   7.6037562e+27   6.3953609e+27   5.8941272e+27   5.3113217e+27
   2.2440369e+05   2.2534797e+28   0.0000000e+00   1.1820959e+28   5.9113287e-03   1.0320124e+28   1.8816891e-02   8.1997343e+27   4.2271310e-02   4.9879589e+27   8.6964649e-02   3.4915958e+28   0.0000000e+00   2.0048026e+28   0.0000000e+00   1.5438577e+28   0.0000000e+00   3.5311903e+28   0.0000000e+00   2.0697027e+28   0.0000000e+00   1.6201531e+28   6.0915023e-04   3.5096844e+28   0.0000000e+00   1.9821593e+28   0.0000000e+00   1.4991995e+28   0.0000000e+00   6.1349020e+28   0.0000000e+00   6.4453924e+27   2.2156463e-01   1.7478786e+28   1.7048834e-01   6.1229172e+28   0.0000000e+00   5.0868116e+27   1.6244289e-01   1.5766434e+28   9.0932052e-02   1.3836017e+28   7.6252707e+27   5.6127084e+27   5.0577293e+27
   2.5178508e+05   3.2105390e+28   0.0000000e+00   1.5043494e+28   0.0000000e+00   1.2908162e+28   0.0000000e+00   1.0078738e+28   0.0000000e+00   6.0356872e+27   1.3748826e-04   4.6847428e+28   0.0000000e+00   2.8813811e+28   0.0000000e+00   2.2150795e+28   0.0000000e+00   5.1490067e+28   0.0000000e+00   3.1378542e+28   0.0000000e+00   2.3843255e+28   0.0000000e+00   4.2803240e+28   0.0000000e+00   2.6769471e+28   0.0000000e+00   2.0908512e+28   0.0000000e+00   8.4363956e+28   0.0000000e+00   8.4023203e+27   0.0000000e+00   2.2240401e+28   0.0000000e+00   6.9745878e+28   0.0000000e+00   7.3112250e+27   0.0000000e+00   2.0877823e+28   0.0000000e+00   1.7930130e+28   1.1595178e+28   8.8948328e+27   8.3689929e+27
   2.8250751e+05   3.0444401e+28   0.0000000e+00   1.8856730e+28   0.0000000e+00   1.6145073e+28   0.0000000e+00   1.2536100e+28   0.0000000e+00   7.4661256e+27   0.0000000e+00   4.4438735e+28   0.0000000e+00   2.7316800e+28   0.0000000e+00   2.0981470e+28   0.0000000e+00   4.8886045e+28   0.0000000e+00   2.9778594e+28   0.0000000e+00   2.2602945e+28   0.0000000e+00   4.0550691e+28   0.0000000e+00   2.5347171e+28   0.0000000e+00   1.9787710e+28   0.0000000e+00   8.0072539e+28   0.0000000e+00   7.9526136e+27   0.0000000e+00   2.1024677e+28   0.0000000e+00   6.6087222e+28   0.0000000e+00   6.9273896e+27   0.0000000e+00   1.9741598e+28   0.0000000e+00   1.6940482e+28   1.0970337e+28   8.4256112e+27   7.9275105e+27
   3.1697864e+05   3.7563928e+28   0.0000000e+00   2.3428087e+28   0.0000000e+00   2.0127943e+28   0.0000000e+00   1.5635403e+28   0.0000000e+00   9.2936225e+27   0.0000000e+00   4.9306539e+28   0.0000000e+00   3.4797038e+28   0.0000000e+00   2.9044408e+28   0.0000000e+00   5.2547595e+28   0.0000000e+00   3.7464133e+28   0.0000000e+00   3.1496246e+28   0.0000000e+00   4.6617787e+28   0.0000000e+00   3.2642599e+28   0.0000000e+00   2.7078341e+28   0.0000000e+00   8.0352906e+28   0.0000000e+00   8.8183276e+27   0.0000000e+00   3.6708435e+28   0.0000000e+00   7.1453186e+28   0.0000000e+00   8.6356825e+27   0.0000000e+00   2.9908839e+28   0.0000000e+00   1.8813733e+28   1.3848406e+28   1.1752310e+28   1.1057544e+28
   3.5565588e+05   3.4142725e+28   0.0000000e+00   2.5421660e+28   0.0000000e+00   2.2275141e+28   0.0000000e+00   1.7657171e+28   0.0000000e+00   1.0706297e+28   0.0000000e+00   4.0513001e+28   0.0000000e+00   3.2620522e+28   0.0000000e+00   2.9583970e+28   0.0000000e+00   4.2852848e+28   0.0000000e+00   3.4960714e+28   0.0000000e+00   3.1935777e+28   0.0000000e+00   3.8681269e+28   0.0000000e+00   3.0744908e+28   0.0000000e+00   2.7673754e+28   0.0000000e+00   5.9848547e+28   0.0000000e+00   1.2647418e+28   0.0000000e+00   3.9898744e+28   0.0000000e+00   5.4936453e+28   0.0000000e+00   1.0639246e+28   0.0000000e+00   3.3977206e+28   0.0000000e+00   1.7187213e+28   1.3855572e+28   1.2461521e+28   1.1724827e+28
   3.9905246e+05   2.2631912e+28   0.0000000e+00   2.4524860e+28   0.0000000e+00   2.2102192e+28   0.0000000e+00   1.8081049e+28   0.0000000e+00   1.1346285e+28   0.0000000e+00   2.3481288e+28   1.3324030e-03   2.2810903e+28   0.0000000e+00   2.4515421e+28   0.0000000e+00   2.7419812e+28   0.0000000e+00   2.6630517e+28   0.0000000e+00   2.8123016e+28   0.0000000e+00   1.9939876e+28   2.7884789e-02   1.9255494e+28   0.0000000e+00   2.1203351e+28   0.0000000e+00   3.5508685e+28   2.9652656e-02   1.8374213e+28   0.0000000e+00   4.1815533e+28   0.0000000e+00   2.8086537e+28   1.4562466e-01   9.1830689e+27   0.0000000e+00   3.8996827e+28   0.0000000e+00   1.1461672e+28   1.2165918e+28   1.2505593e+28   1.1766294e+28
   4.4774423e+05   2.1081150e+28   0.0000000e+00   2.0153196e+28   0.0000000e+00   1.8756550e+28   0.0000000e+00   1.5977872e+28   0.0000000e+00   1.0527140e+28   0.0000000e+00   2.1854455e+28   3.3140673e-03   2.1263355e+28   0.0000000e+00   2.2917185e+28   0.0000000e+00   2.5544841e+28   0.0000000e+00   2.4889641e+28   0.0000000e+00   2.6361726e+28   0.0000000e+00   1.8540445e+28   3.6143793e-02   1.7877348e+28   0.0000000e+00   1.9740916e+28   0.0000000e+00   3.3086015e+28   3.7419310e-02   1.7399479e+28   0.0000000e+00   3.9321933e+28   0.0000000e+00   2.6183890e+28   1.6279283e-01   8.6057214e+27   0.0000000e+00   3.6565650e+28   0.0000000e+00   1.0547935e+28   1.1322288e+28   1.1689631e+28   1.0998569e+28
   5.0237729e+05   1.9970273e+28   2.7803466e-02   1.7005997e+28   0.0000000e+00   1.5977736e+28   0.0000000e+00   1.3885114e+28   0.0000000e+00   9.4600131e+27   0.0000000e+00   2.2009754e+28   2.2319080e-01   1.9822087e+28   3.0492547e-03   2.0629872e+28   0.0000000e+00   2.3731821e+28   1.6226431e-01   2.1569827e+28   0.0000000e+00   2.2464503e+28   0.0000000e+00   2.0424181e+28   2.8128606e-01   1.8312253e+28   1.3875512e-02   1.9038747e+28   0.0000000e+00   3.2609620e+28   3.4363370e-01   1.1689571e+28   0.0000000e+00   3.6321970e+28   0.0000000e+00   2.8177364e+28   5.1576482e-01   1.2683368e+28   0.0000000e+00   2.9403767e+28   0.0000000e+00   1.1221093e+28   9.5228459e+27   1.0554243e+28   9.9303032e+27
   5.6367659e+05   1.9242733e+28   1.4087096e-01   1.5681395e+28   0.0000000e+00   1.4677878e+28   0.0000000e+00   1.2775938e+28   0.0000000e+00   8.8105702e+27   0.0000000e+00   2.1567043e+28   2.9033605e-01   1.8763072e+28   1.0385224e-01   1.8056529e+28   2.8667494e-02   2.2974702e+28   2.1151451e-01   2.0520507e+28   5.6684058e-02   2.0014010e+28   7.6704913e-03   2.0282147e+28   3.6989758e-01   1.7173970e+28   1.5413855e-01   1.6308651e+28   5.4380001e-02   3.0249032e+28   3.4928967e-01   1.0942138e+28   0.0000000e+00   2.6646101e+28   0.0000000e+00   2.7969185e+28   5.2941565e-01   9.2792957e+27   0.0000000e+00   2.1295912e+28   8.8054038e-04   1.1675821e+28   8.4424467e+27   8.0163539e+27   7.5424475e+27
   6.3245553e+05   1.9281792e+28   1.8363632e-01   1.5044984e+28   3.2813586e-02   1.4005252e+28   1.1535076e-02   1.2175566e+28   6.1344999e-06   8.4534914e+27   0.0000000e+00   2.1833037e+28   2.4182273e-01   1.8685336e+28   1.6771818e-01   1.7524836e+28   1.2833427e-01   2.2973116e+28   1.9287413e-01   1.9810153e+28   1.3599968e-01   1.8635251e+28   1.0621744e-01   2.0758928e+28   2.8648609e-01   1.7637471e+28   1.9068477e-01   1.6500904e+28   1.3955002e-01   3.0364787e+28   2.3653630e-01   9.6101258e+27   5.0438199e-02   2.2922388e+28   7.2257608e-02   2.7961216e+28   3.5926479e-01   8.1942790e+27   2.2362016e-02   2.0438371e+28   9.0011966e-02   1.1576439e+28   9.2553814e+27   8.2806747e+27   8.1876398e+27
   7.0962678e+05   1.7940142e+28   1.9154455e-01   1.4700850e+28   9.2770738e-02   1.3672201e+28   6.2183902e-02   1.1865055e+28   2.7331117e-02   8.2580350e+27   1.8089550e-03   2.0298188e+28   2.4919059e-01   1.7388368e+28   1.7574027e-01   1.6313141e+28   1.3654078e-01   2.1344109e+28   2.0024825e-01   1.8416117e+28   1.4404491e-01   1.7325281e+28   1.1443234e-01   1.9309814e+28   2.9384542e-01   1.6429177e+28   1.9854470e-01   1.5378632e+28   1.4752746e-01   2.8193594e+28   2.4337166e-01   8.9533605e+27   5.7018339e-02   2.1300072e+28   8.0663354e-02   2.5982848e+28   3.6646917e-01   7.6508681e+27   2.6277070e-02   1.9049550e+28   9.8466115e-02   1.0822145e+28   8.6803164e+27   7.7812532e+27   7.6938294e+27
   7.9621434e+05   2.1736535e+28   0.0000000e+00   1.5268990e+28   4.2333530e-02   1.4132307e+28   3.5001069e-02   1.2229287e+28   2.0173305e-02   8.5133191e+27   3.3117894e-03   2.8025263e+28   0.0000000e+00   2.0365409e+28   0.0000000e+00   1.7651041e+28   1.5501571e-02   3.0233128e+28   0.0000000e+00   2.2299386e+28   0.0000000e+00   1.9395111e+28   4.9150842e-04   2.5947832e+28   0.0000000e+00   1.8575666e+28   7.1721984e-04   1.6088800e+28   4.6725012e-02   4.4483162e+28   0.0000000e+00   1.0942274e+28   9.7476910e-04   2.0637425e+28   9.0329150e-02   3.9318579e+28   0.0000000e+00   7.9436977e+27   2.6246407e-02   1.7908656e+28   2.6150859e-01   1.4485175e+28   7.7069886e+27   7.0170338e+27   6.9381961e+27
   8.9336718e+05   2.8827864e+28   0.0000000e+00   1.6375206e+28   1.3608596e-06   1.5032111e+28   4.5013390e-04   1.2935143e+28   3.8373628e-04   8.9973447e+27   0.0000000e+00   4.1481299e+28   0.0000000e+00   2.6241654e+28   0.0000000e+00   2.1282319e+28   0.0000000e+00   4.4208551e+28   0.0000000e+00   2.7264882e+28   0.0000000e+00   2.1625118e+28   0.0000000e+00   3.8814929e+28   0.0000000e+00   2.5270822e+28   0.0000000e+00   2.0963898e+28   0.0000000e+00   7.3174322e+28   0.0000000e+00   1.0690995e+28   0.0000000e+00   2.0799999e+28   2.2576561e-02   6.4159500e+28   0.0000000e+00   1.0801677e+28   1.7266432e-02   2.1593248e+28   2.1976070e-02   2.2784973e+28   1.3748862e+28   9.8875809e+27   9.8458330e+27
   1.0023745e+06   2.7023217e+28   0.0000000e+00   1.8366249e+28   0.0000000e+00   1.6639023e+28   0.0000000e+00   1.4126157e+28   0.0000000e+00   9.7271537e+27   0.0000000e+00   3.9136770e+28   0.0000000e+00   2.4558565e+28   0.0000000e+00   1.9851622e+28   0.0000000e+00   4.1653192e+28   0.0000000e+00   2.5469371e+28   0.0000000e+00   2.0117098e+28   0.0000000e+00   3.6666864e+28   0.0000000e+00   2.3689963e+28   0.0000000e+00   1.9601146e+28   0.0000000e+00   6.9282351e+28   0.0000000e+00   9.9309947e+27   0.0000000e+00   1.9282355e+28   2.4357408e-02   6.0980013e+28   0.0000000e+00   1.0126508e+28   1.9388976e-02   2.0134950e+28   2.2119201e-02   2.1517618e+28   1.2991892e+28   9.3487532e+27   9.3092803e+27
   1.1246827e+06   3.5072817e+28   0.0000000e+00   2.1321320e+28   0.0000000e+00   1.9015915e+28   0.0000000e+00   1.5850672e+28   0.0000000e+00   1.0728593e+28   0.0000000e+00   4.5769196e+28   0.0000000e+00   3.2696794e+28   0.0000000e+00   2.7991678e+28   0.0000000e+00   4.8693244e+28   0.0000000e+00   3.5540199e+28   0.0000000e+00   3.0719090e+28   0.0000000e+00   4.2782789e+28   0.0000000e+00   2.9864498e+28   0.0000000e+00   2.5314783e+28   0.0000000e+00   7.3572962e+28   0.0000000e+00   1.2537152e+28   0.0000000e+00   3.5180700e+28   0.0000000e+00   6.6794103e+28   0.0000000e+00   1.1026440e+28   0.0000000e+00   2.7846500e+28   0.0000000e+00   2.5032837e+28   1.7900925e+28   1.4885513e+28   1.4822663e+28
   1.2619147e+06   3.2899145e+28   0.0000000e+00   2.3327994e+28   0.0000000e+00   2.0806647e+28   0.0000000e+00   1.7263302e+28   0.0000000e+00   1.1603408e+28   0.0000000e+00   3.9588434e+28   0.0000000e+00   3.1374321e+28   0.0000000e+00   2.8422042e+28   0.0000000e+00   4.2567649e+28   0.0000000e+00   3.4965523e+28   0.0000000e+00   3.2308561e+28   0.0000000e+00   3.6490409e+28   0.0000000e+00   2.7724980e+28   0.0000000e+00   2.4489002e+28   0.0000000e+00   5.9273413e+28   0.0000000e+00   1.5780125e+28   0.0000000e+00   3.9414771e+28   0.0000000e+00   5.3308693e+28   0.0000000e+00   1.2309740e+28   0.0000000e+00   2.7635770e+28   0.0000000e+00   2.3995237e+28   1.8518091e+28   1.6214817e+28   1.6146353e+28
   1.4158916e+06   1.7439860e+28   0.0000000e+00   2.4081393e+28   0.0000000e+00   2.1675128e+28   0.0000000e+00   1.8089639e+28   0.0000000e+00   1.2195069e+28   0.0000000e+00   1.8641302e+28   1.1263679e-01   1.7435689e+28   0.0000000e+00   1.8195903e+28   0.0000000e+00   1.9383425e+28   6.2850841e-02   1.8352160e+28   0.0000000e+00   1.9167432e+28   0.0000000e+00   1.7875522e+28   1.8171404e-01   1.6484839e+28   0.0000000e+00   1.7198590e+28   0.0000000e+00   2.5801293e+28   2.2759402e-01   1.3944319e+28   0.0000000e+00   2.8733582e+28   0.0000000e+00   2.4779006e+28   3.4100352e-01   9.1037550e+27   0.0000000e+00   2.8898133e+28   0.0000000e+00   1.8435998e+28   1.6766245e+28   1.6100211e+28   1.6032231e+28
   1.5886565e+06   1.6189190e+28   0.0000000e+00   1.6609095e+28   0.0000000e+00   1.5726799e+28   0.0000000e+00   1.3898174e+28   0.0000000e+00   9.9796559e+27   0.0000000e+00   1.7340032e+28   1.2573797e-01   1.6188830e+28   0.0000000e+00   1.6908786e+28   0.0000000e+00   1.8017107e+28   7.4374785e-02   1.7018051e+28   0.0000000e+00   1.7775771e+28   0.0000000e+00   1.6638871e+28   1.9591833e-01   1.5324892e+28   0.0000000e+00   1.6015103e+28   0.0000000e+00   2.4025970e+28   2.4672558e-01   1.2958777e+28   0.0000000e+00   2.6692464e+28   0.0000000e+00   2.3110280e+28   3.6030066e-01   8.4092002e+27   0.0000000e+00   2.7117650e+28   0.0000000e+00   1.7063700e+28   1.5609933e+28   1.5033323e+28   1.4969848e+28
   1.7825019e+06   1.3223303e+28   8.3555178e-01   1.2133233e+28   8.7934049e-03   1.1614282e+28   0.0000000e+00   1.0480741e+28   0.0000000e+00   7.7757759e+27   0.0000000e+00   1.4524456e+28   1.4937411e+00   1.2999636e+28   6.3689513e-01   1.3024448e+28   1.4804865e-01   1.4699986e+28   1.2762169e+00   1.3788977e+28   4.6037206e-01   1.4201743e+28   6.9499863e-02   1.4331174e+28   1.7518029e+00   1.2229189e+28   8.5401412e-01   1.1911756e+28   2.5647459e-01   1.9034642e+28   1.7848700e+00   1.0292053e+28   0.0000000e+00   2.4591584e+28   0.0000000e+00   1.9443584e+28   2.2266136e+00   8.9541094e+27   0.0000000e+00   2.1498401e+28   0.0000000e+00   9.1818990e+27   1.1755739e+28   1.2901016e+28   1.2846545e+28
   2.0000000e+06   1.4118018e+28   1.3605598e+00   1.0987934e+28   4.0245074e-01   1.0289668e+28   2.8286611e-01   9.0649822e+27   1.5450361e-01   6.5915637e+27   3.5684851e-02   1.5644531e+28   1.8266990e+00   1.3773209e+28   1.2217366e+00   1.3186405e+28   8.4825747e-01   1.6644077e+28   1.5779988e+00   1.5029862e+28   9.7049505e-01   1.4593975e+28   6.2054807e-01   1.4656871e+28   2.1225491e+00   1.2563520e+28   1.5287247e+00   1.1854788e+28   1.1347577e+00   2.1544670e+28   1.9638044e+00   7.5800019e+27   1.3903351e-01   1.9732030e+28   1.6573720e-01   1.9878093e+28   2.4301211e+00   6.3085510e+27   5.1424452e-01   1.5249541e+28   4.8243518e-01   8.8463871e+27   9.6309947e+27   1.0645790e+28   1.0600840e+28
   2.2440369e+06   1.3127255e+28   1.3828972e+00   1.0766613e+28   8.6596124e-01   1.0019626e+28   7.3363380e-01   8.7453537e+27   5.6859369e-01   6.2553909e+27   3.6477684e-01   1.4526190e+28   1.8537113e+00   1.2810542e+28   1.2430374e+00   1.2271838e+28   8.6737015e-01   1.5469966e+28   1.6036321e+00   1.3995947e+28   9.9035965e-01   1.3598726e+28   6.3810138e-01   1.3594083e+28   2.1512666e+00   1.1668589e+28   1.5519765e+00   1.1017728e+28   1.1559287e+00   1.9995448e+28   1.9951458e+00   7.0432615e+27   1.5042630e-01   1.8405061e+28   1.7904374e-01   1.8427783e+28   2.4631237e+00   5.8539561e+27   5.3324449e-01   1.4200333e+28   5.0071062e-01   8.3129968e+27   8.8174926e+27   9.8067359e+27   9.7653293e+27
   2.5178508e+06   1.1930806e+28   1.6298111e+00   1.0231542e+28   1.1829063e+00   9.5901188e+27   1.0592613e+00   8.4290039e+27   8.9481913e-01   6.0632457e+27   6.7680579e-01   1.3621767e+28   1.9386549e+00   1.1532054e+28   1.5364406e+00   1.0748689e+28   1.2805693e+00   1.4545755e+28   1.6883348e+00   1.2596355e+28   1.2459002e+00   1.1880637e+28   9.7906511e-01   1.2712771e+28   2.2342989e+00   1.0510173e+28   1.8884212e+00   9.6808375e+27   1.6538075e+00   1.9263293e+28   1.9630558e+00   6.2881505e+27   5.1425991e-01   1.4959613e+28   5.8356344e-01   1.7505932e+28   2.4209845e+00   5.3471326e+27   1.0103803e+00   1.1483851e+28   1.2867434e+00   8.0720269e+27   6.1706639e+27   6.7192837e+27   6.6909131e+27
   2.8250751e+06   1.2621167e+28   1.3973054e+00   9.9791785e+27   1.3316526e+00   9.3670282e+27   1.2364679e+00   8.2607789e+27   1.0966002e+00   5.9704894e+27   8.9524559e-01   1.3749724e+28   1.3979437e+00   1.2339108e+28   1.3963591e+00   1.1790938e+28   1.3952246e+00   1.3899279e+28   1.1704391e+00   1.2493713e+28   1.1917185e+00   1.1940273e+28   1.2026686e+00   1.3586030e+28   1.6707116e+00   1.2173057e+28   1.6449857e+00   1.1630151e+28   1.6306013e+00   1.7426800e+28   1.1824615e+00   6.7915527e+27   8.7324729e-01   1.4502390e+28   1.3100071e+00   1.7429140e+28   1.7190457e+00   5.8752326e+27   1.0765845e+00   1.4727739e+28   1.7160686e+00   6.6203534e+27   5.9308494e+27   6.4645711e+27   6.4372760e+27
   3.1697864e+06   1.1687013e+28   1.4096963e+00   9.8782446e+27   1.3649048e+00   9.2745503e+27   1.3015613e+00   8.1928518e+27   1.1952070e+00   5.9420776e+27   1.0251447e+00   1.2708627e+28   1.4039936e+00   1.1431078e+28   1.4104225e+00   1.0933972e+28   1.4135237e+00   1.2836260e+28   1.1757539e+00   1.1561341e+28   1.2058014e+00   1.1059045e+28   1.2212281e+00   1.2568249e+28   1.6776345e+00   1.1289262e+28   1.6591937e+00   1.0799836e+28   1.6488373e+00   1.6056309e+28   1.1820065e+00   6.3080373e+27   8.8840495e-01   1.3439472e+28   1.3376058e+00   1.6085551e+28   1.7226866e+00   5.4504487e+27   1.0858740e+00   1.3702555e+28   1.7434060e+00   6.1386579e+27   5.4951760e+27   5.8747707e+27   5.8499658e+27
   3.5565588e+06   1.2655623e+28   3.6886424e-01   9.9563504e+27   9.4416952e-01   9.3287028e+27   9.6804643e-01   8.2406380e+27   9.5660510e-01   5.9897049e+27   8.8334359e-01   1.5275160e+28   5.6776803e-02   1.2146792e+28   4.6996292e-01   1.1191574e+28   7.3191254e-01   1.6489102e+28   2.6596399e-03   1.3085645e+28   2.8157630e-01   1.2118441e+28   4.9508672e-01   1.4228077e+28   1.8131259e-01   1.1279936e+28   7.2317053e-01   1.0343482e+28   1.0390844e+00   2.5422136e+28   0.0000000e+00   6.1987889e+27   4.8942050e-01   1.4730074e+28   8.6438710e-01   2.1943785e+28   0.0000000e+00   5.7799332e+27   1.4480194e+00   1.1906777e+28   1.4695805e+00   1.0449862e+28   6.5890011e+27   4.9453243e+27   4.9445989e+27
   3.9905246e+06   1.2326777e+28   4.7588872e-02   9.7998164e+27   5.9302588e-01   9.1901523e+27   6.6653820e-01   8.1430454e+27   7.2108310e-01   5.9581123e+27   7.2585003e-01   1.6592361e+28   0.0000000e+00   1.1582781e+28   1.0555247e-01   1.0220011e+28   3.0486453e-01   1.6739627e+28   0.0000000e+00   1.1566443e+28   3.8578388e-02   1.0134743e+28   1.8802711e-01   1.6325367e+28   0.0000000e+00   1.1600457e+28   2.0787704e-01   1.0300351e+28   4.5527133e-01   2.7731153e+28   0.0000000e+00   5.7334697e+27   4.5712605e-01   1.1092439e+28   4.7555989e-01   2.7546655e+28   0.0000000e+00   5.4551518e+27   7.6801928e-01   1.1535355e+28   8.5187941e-01   1.1127914e+28   7.3626168e+27   5.7595870e+27   5.7587421e+27
   4.4774423e+06   1.4799951e+28   0.0000000e+00   9.7434068e+27   3.0546871e-01   9.1014706e+27   3.9729021e-01   8.0571757e+27   4.9220164e-01   5.9179745e+27   5.5858318e-01   1.9734088e+28   0.0000000e+00   1.3808042e+28   0.0000000e+00   1.1999931e+28   4.1350761e-02   1.8893175e+28   0.0000000e+00   1.3648545e+28   0.0000000e+00   1.2142703e+28   5.0012729e-02   2.0465392e+28   0.0000000e+00   1.3952091e+28   0.0000000e+00   1.1854515e+28   3.0647541e-02   3.0679899e+28   0.0000000e+00   6.2427531e+27   2.8451917e-01   1.4116196e+28   2.0083682e-01   3.3673517e+28   0.0000000e+00   5.6509925e+27   3.9561019e-01   1.3141860e+28   1.5923624e-01   1.2059318e+28   8.4988322e+27   6.9854468e+27   6.9844222e+27
   5.0237729e+06   1.3861446e+28   0.0000000e+00   1.0077954e+28   9.1110258e-02   9.3003554e+27   1.6896574e-01   8.1494743e+27   2.7500201e-01   5.9581387e+27   3.8378676e-01   1.8638269e+28   0.0000000e+00   1.2910042e+28   0.0000000e+00   1.1160966e+28   3.1759421e-02   1.7785161e+28   0.0000000e+00   1.2730457e+28   0.0000000e+00   1.1280790e+28   4.1669587e-02   1.9399385e+28   0.0000000e+00   1.3084376e+28   0.0000000e+00   1.1047081e+28   2.0223859e-02   2.9229553e+28   0.0000000e+00   5.7698229e+27   2.8165697e-01   1.3106719e+28   1.8880113e-01   3.2222998e+28   0.0000000e+00   5.2266000e+27   3.8150474e-01   1.2197481e+28   1.4140437e-01   1.1268636e+28   7.9487123e+27   6.5375745e+27   6.5366155e+27
   5.6367659e+06   1.3922454e+28   0.0000000e+00   1.0309319e+28   1.3576548e-02   9.4499048e+27   5.4687343e-02   8.2159710e+27   1.3747294e-01   5.9795278e+27   2.5355431e-01   1.8563289e+28   0.0000000e+00   1.3030195e+28   0.0000000e+00   1.1428644e+28   3.1580537e-02   1.9278053e+28   0.0000000e+00   1.4623656e+28   0.0000000e+00   1.3098233e+28   0.0000000e+00   1.7707044e+28   0.0000000e+00   1.1749153e+28   4.9821921e-02   1.0384240e+28   2.4852192e-01   3.0532837e+28   0.0000000e+00   6.0062478e+27   2.8750422e-01   1.6081557e+28   0.0000000e+00   3.0528676e+28   0.0000000e+00   6.1279452e+27   7.5165241e-02   1.1616493e+28   7.7233033e-01   9.6750698e+27   7.5402468e+27   6.6394036e+27   6.6384297e+27
   6.3245553e+06   1.3873337e+28   0.0000000e+00   1.0447624e+28   0.0000000e+00   9.5293996e+27   2.8802128e-03   8.2233006e+27   4.6026741e-02   5.9613793e+27   1.4851249e-01   1.9185145e+28   0.0000000e+00   1.2753027e+28   0.0000000e+00   1.0528714e+28   0.0000000e+00   1.8536020e+28   0.0000000e+00   1.3027502e+28   0.0000000e+00   1.1068172e+28   0.0000000e+00   1.9649665e+28   0.0000000e+00   1.2374979e+28   0.0000000e+00   9.9423598e+27   0.0000000e+00   2.8767919e+28   0.0000000e+00   6.5416552e+27   7.7149617e-03   1.0872986e+28   0.0000000e+00   3.3210714e+28   0.0000000e+00   5.2744584e+27   1.8010823e-01   9.5507050e+27   9.1530576e-02   6.2988386e+27   4.7813062e+27   4.6338492e+27   4.6331695e+27
   7.0962678e+06   1.4982902e+28   0.0000000e+00   1.0461296e+28   0.0000000e+00   9.5675048e+27   0.0000000e+00   8.1941426e+27   1.5220799e-03   5.8977844e+27   6.5744671e-02   2.0275516e+28   0.0000000e+00   1.3829876e+28   0.0000000e+00   1.1513229e+28   0.0000000e+00   1.9237367e+28   0.0000000e+00   1.3754790e+28   0.0000000e+00   1.1774896e+28   0.0000000e+00   2.1047720e+28   0.0000000e+00   1.3800178e+28   0.0000000e+00   1.1224286e+28   0.0000000e+00   2.9300144e+28   0.0000000e+00   6.7909536e+27   0.0000000e+00   1.1846716e+28   0.0000000e+00   3.4829617e+28   0.0000000e+00   5.4808880e+27   2.7318399e-01   1.1234507e+28   0.0000000e+00   8.6245871e+27   5.2233979e+27   3.8647946e+27   3.8642277e+27
   7.9621434e+06   1.3970073e+28   0.0000000e+00   1.0770454e+28   0.0000000e+00   9.8431549e+27   0.0000000e+00   8.3969553e+27   0.0000000e+00   5.9418890e+27   1.3451511e-02   1.8956057e+28   0.0000000e+00   1.2882792e+28   0.0000000e+00   1.0697977e+28   0.0000000e+00   1.7975819e+28   0.0000000e+00   1.2803555e+28   0.0000000e+00   1.0934942e+28   0.0000000e+00   1.9688206e+28   0.0000000e+00   1.2864529e+28   0.0000000e+00   1.0437663e+28   0.0000000e+00   2.7432395e+28   0.0000000e+00   6.3120339e+27   0.0000000e+00   1.0957270e+28   0.0000000e+00   3.2658132e+28   0.0000000e+00   5.0595147e+27   2.7057666e-01   1.0445692e+28   0.0000000e+00   8.1092570e+27   4.9145387e+27   3.5491398e+27   3.5489003e+27
   8.9336718e+06   1.6889586e+28   0.0000000e+00   1.1555271e+28   0.0000000e+00   1.0473505e+28   0.0000000e+00   8.8340985e+27   0.0000000e+00   6.1338654e+27   0.0000000e+00   2.2089125e+28   0.0000000e+00   1.5682992e+28   0.0000000e+00   1.3184021e+28   0.0000000e+00   1.8145430e+28   0.0000000e+00   1.4211047e+28   0.0000000e+00   1.2711948e+28   0.0000000e+00   2.5783039e+28   0.0000000e+00   1.7032143e+28   0.0000000e+00   1.3579884e+28   0.0000000e+00   2.6138705e+28   0.0000000e+00   6.5161101e+27   0.0000000e+00   1.4514491e+28   0.0000000e+00   4.0847512e+28   0.0000000e+00   5.3763744e+27   1.8351631e-03   1.3288441e+28   0.0000000e+00   9.1035727e+27   5.7759431e+27   4.3542248e+27   4.3539311e+27
   1.0023745e+07   2.5397431e+28   0.0000000e+00   1.2997693e+28   0.0000000e+00   1.1644835e+28   0.0000000e+00   9.6612598e+27   0.0000000e+00   6.5391070e+27   0.0000000e+00   3.6913077e+28   0.0000000e+00   2.2703373e+28   0.0000000e+00   1.6965751e+28   0.0000000e+00   1.7941139e+28   0.0000000e+00   1.3496712e+28   0.0000000e+00   1.1749349e+28   0.0000000e+00   5.5396987e+28   0.0000000e+00   3.1568021e+28   0.0000000e+00   2.1862514e+28   0.0000000e+00   2.5980456e+28   0.0000000e+00   6.6185497e+27   0.0000000e+00   1.2187550e+28   0.0000000e+00   9.2766874e+28   0.0000000e+00   5.5116747e+27   8.9013812e-03   1.6109546e+28   0.0000000e+00   1.3566344e+28   7.9836350e+27   5.5940573e+27   5.5936799e+27
   1.1246827e+07   2.3796055e+28   0.0000000e+00   1.5747598e+28   0.0000000e+00   1.3937518e+28   0.0000000e+00   1.1339062e+28   0.0000000e+00   7.3995682e+27   0.0000000e+00   3.4582483e+28   0.0000000e+00   2.1268252e+28   0.0000000e+00   1.5876069e+28   0.0000000e+00   1.6644506e+28   0.0000000e+00   1.2517475e+28   0.0000000e+00   1.0890810e+28   0.0000000e+00   5.2052564e+28   0.0000000e+00   2.9691311e+28   0.0000000e+00   2.0557867e+28   0.0000000e+00   2.4085228e+28   0.0000000e+00   6.1483734e+27   0.0000000e+00   1.1273497e+28   0.0000000e+00   8.7108874e+28   0.0000000e+00   5.0943520e+27   7.0530023e-03   1.5150944e+28   0.0000000e+00   1.2689605e+28   7.4658026e+27   5.2298188e+27   5.2294660e+27
   1.2619147e+07   1.2493876e+29   0.0000000e+00   4.6325830e+28   0.0000000e+00   3.8014337e+28   0.0000000e+00   2.8081173e+28   0.0000000e+00   1.5824730e+28   0.0000000e+00   2.0993147e+29   0.0000000e+00   1.0471769e+29   0.0000000e+00   5.9698178e+28   0.0000000e+00   1.6989234e+28   0.0000000e+00   1.3073070e+28   0.0000000e+00   1.1481556e+28   0.0000000e+00   3.9553247e+29   0.0000000e+00   1.9282279e+29   0.0000000e+00   1.0597728e+29   0.0000000e+00   2.3955998e+28   0.0000000e+00   6.9422095e+27   0.0000000e+00   1.1828668e+28   0.0000000e+00   6.8862406e+29   0.0000000e+00   5.8688016e+27   2.6122002e-03   7.8650590e+27   0.0000000e+00   4.8142256e+28   2.4203752e+28   1.4560501e+28   1.4559519e+28
   1.4158916e+07   2.8089513e+28   0.0000000e+00   5.3021379e+28   0.0000000e+00   4.5650848e+28   0.0000000e+00   3.5320196e+28   0.0000000e+00   2.0708078e+28   0.0000000e+00   4.4328341e+28   0.0000000e+00   2.4300272e+28   0.0000000e+00   1.6128792e+28   0.0000000e+00   1.5797728e+28   0.0000000e+00   1.2445365e+28   0.0000000e+00   1.1116724e+28   0.0000000e+00   7.1708470e+28   0.0000000e+00   3.5406361e+28   0.0000000e+00   2.0586842e+28   0.0000000e+00   2.2006079e+28   0.0000000e+00   6.7254441e+27   0.0000000e+00   1.1779775e+28   0.0000000e+00   1.2392839e+29   0.0000000e+00   5.8021153e+27   0.0000000e+00   6.5837438e+27   1.4280165e-01   1.5034398e+28   7.6930631e+27   4.5450357e+27   4.5450064e+27
   1.5886565e+07   2.0399191e+28   0.0000000e+00   3.9177369e+28   0.0000000e+00   3.6218557e+28   0.0000000e+00   3.0235204e+28   0.0000000e+00   1.9214707e+28   0.0000000e+00   2.7975551e+28   0.0000000e+00   1.8587465e+28   0.0000000e+00   1.4670551e+28   0.0000000e+00   1.5253655e+28   0.0000000e+00   1.1655320e+28   0.0000000e+00   1.0201774e+28   0.0000000e+00   4.0450842e+28   0.0000000e+00   2.5494444e+28   0.0000000e+00   1.9179444e+28   0.0000000e+00   2.1547914e+28   0.0000000e+00   6.8380724e+27   0.0000000e+00   1.0076260e+28   0.0000000e+00   6.3942625e+28   0.0000000e+00   6.8546918e+27   0.0000000e+00   1.5774452e+28   0.0000000e+00   8.4028359e+27   4.7376883e+27   3.1673219e+27   3.1673015e+27
   1.7825019e+07   1.8327374e+28   0.0000000e+00   2.8698532e+28   0.0000000e+00   2.8128606e+28   0.0000000e+00   2.5120333e+28   0.0000000e+00   1.7217769e+28   0.0000000e+00   2.4893915e+28   0.0000000e+00   1.6755032e+28   0.0000000e+00   1.3358569e+28   0.0000000e+00   1.4051943e+28   0.0000000e+00   1.0737442e+28   0.0000000e+00   9.3970384e+27   0.0000000e+00   3.5546013e+28   0.0000000e+00   2.2768897e+28   0.0000000e+00   1.7374063e+28   0.0000000e+00   1.9844792e+28   0.0000000e+00   6.3193067e+27   0.0000000e+00   9.2798562e+27   0.0000000e+00   5.5764755e+28   0.0000000e+00   6.3945130e+27   0.0000000e+00   1.4803078e+28   0.0000000e+00   7.6034970e+27   4.3092723e+27   2.8979021e+27   2.8978834e+27
   2.0000000e+07   1.5206046e+28   0.0000000e+00   2.1900690e+28   0.0000000e+00   2.2311652e+28   0.0000000e+00   2.1002654e+28   0.0000000e+00   1.5376361e+28   0.0000000e+00   2.0721815e+28   0.0000000e+00   1.3902190e+28   0.0000000e+00   1.1116567e+28   0.0000000e+00   1.2842498e+28   0.0000000e+00   9.3669145e+27   0.0000000e+00   8.0483861e+27   0.0000000e+00   2.8389151e+28   0.0000000e+00   1.8525543e+28   0.0000000e+00   1.4384663e+28   0.0000000e+00   1.8681869e+28   0.0000000e+00   5.3938582e+27   0.0000000e+00   7.5237227e+27   0.0000000e+00   4.4466044e+28   0.0000000e+00   5.1148352e+27   0.0000000e+00   1.3269280e+28   0.0000000e+00   6.0984396e+27   3.8324802e+27   2.8651087e+27   2.8650903e+27
   2.2440369e+07   1.2932890e+28   0.0000000e+00   1.7327584e+28   0.0000000e+00   1.8046309e+28   0.0000000e+00   1.7666571e+28   0.0000000e+00   1.3695094e+28   0.0000000e+00   1.7975991e+28   0.0000000e+00   1.1762787e+28   0.0000000e+00   9.2666196e+27   0.0000000e+00   1.3702678e+28   0.0000000e+00   1.0711662e+28   0.0000000e+00   9.4774496e+27   0.0000000e+00   2.1927527e+28   0.0000000e+00   1.2569291e+28   0.0000000e+00   8.9678389e+27   0.0000000e+00   1.8595624e+28   0.0000000e+00   6.8678229e+27   0.0000000e+00   8.9415839e+27   0.0000000e+00   3.5865485e+28   0.0000000e+00   5.0343161e+27   0.0000000e+00   5.7376669e+27   0.0000000e+00   4.1600581e+27   2.8045676e+27   2.2252448e+27   2.2252305e+27
   2.5178508e+07   1.1552913e+28   0.0000000e+00   1.3989930e+28   0.0000000e+00   1.4744959e+28   0.0000000e+00   1.4872826e+28   0.0000000e+00   1.2130465e+28   0.0000000e+00   1.5937030e+28   0.0000000e+00   1.0536659e+28   0.0000000e+00   8.3714540e+27   0.0000000e+00   1.2622816e+28   0.0000000e+00   9.8922452e+27   0.0000000e+00   8.7637690e+27   0.0000000e+00   1.8978042e+28   0.0000000e+00   1.0981261e+28   0.0000000e+00   7.9293736e+27   0.0000000e+00   1.7085548e+28   0.0000000e+00   6.3726252e+27   0.0000000e+00   8.2751677e+27   0.0000000e+00   3.0915833e+28   0.0000000e+00   4.6415225e+27   0.0000000e+00   5.1992926e+27   0.0000000e+00   3.6749283e+27   2.5152082e+27   2.0197033e+27   2.0196903e+27
   2.8250751e+07   1.0606397e+28   0.0000000e+00   1.1679188e+28   0.0000000e+00   1.2320467e+28   0.0000000e+00   1.2653602e+28   0.0000000e+00   1.0756955e+28   0.0000000e+00   1.4674443e+28   0.0000000e+00   9.6445721e+27   0.0000000e+00   7.5511360e+27   0.0000000e+00   1.1942082e+28   0.0000000e+00   8.9261591e+27   0.0000000e+00   7.6664786e+27   0.0000000e+00   1.7221877e+28   0.0000000e+00   1.0224343e+28   0.0000000e+00   7.3380872e+27   0.0000000e+00   1.6594019e+28   0.0000000e+00   5.7719269e+27   0.0000000e+00   6.5744054e+27   0.0000000e+00   2.7314029e+28   0.0000000e+00   5.0711946e+27   0.0000000e+00   3.6520613e+27   0.0000000e+00   3.1833644e+27   1.6738752e+27   1.4862670e+27   1.4862574e+27
   3.1697864e+07   1.0298037e+28   0.0000000e+00   1.0177236e+28   0.0000000e+00   1.0626425e+28   0.0000000e+00   1.0964195e+28   0.0000000e+00   9.6037021e+27   0.0000000e+00   1.3091380e+28   0.0000000e+00   9.6448920e+27   0.0000000e+00   8.2695954e+27   0.0000000e+00   1.1829534e+28   0.0000000e+00   1.0910645e+28   0.0000000e+00   1.0551802e+28   0.0000000e+00   1.4159153e+28   0.0000000e+00   8.4039557e+27   0.0000000e+00   6.3064472e+27   0.0000000e+00   1.4585012e+28   0.0000000e+00   5.8838047e+27   0.0000000e+00   1.3273684e+28   0.0000000e+00   2.2440729e+28   0.0000000e+00   5.1557479e+27   0.0000000e+00   4.2246383e+27   7.9872986e-02   2.8949813e+27   1.9668717e+27   2.0026678e+27   2.0026549e+27
   3.5565588e+07   1.1170642e+28   0.0000000e+00   9.1539693e+27   0.0000000e+00   9.4181099e+27   0.0000000e+00   9.6726780e+27   0.0000000e+00   8.6393777e+27   0.0000000e+00   1.3331791e+28   0.0000000e+00   1.0638892e+28   0.0000000e+00   9.5096033e+27   0.0000000e+00   1.0773566e+28   0.0000000e+00   8.2933095e+27   0.0000000e+00   7.2514488e+27   0.0000000e+00   1.5781111e+28   0.0000000e+00   1.2892229e+28   0.0000000e+00   1.1684289e+28   0.0000000e+00   1.4535047e+28   0.0000000e+00   5.7342670e+27   0.0000000e+00   6.2724492e+27   0.0000000e+00   2.1151573e+28   0.0000000e+00   6.4068601e+27   0.0000000e+00   1.2958768e+28   0.0000000e+00   2.9120707e+27   1.9687472e+27   1.5659372e+27   1.5659361e+27
   3.9905246e+07   1.0138536e+28   0.0000000e+00   8.7982645e+27   0.0000000e+00   8.8306814e+27   0.0000000e+00   8.8801224e+27   0.0000000e+00   7.9324668e+27   0.0000000e+00   1.1987702e+28   0.0000000e+00   9.6813251e+27   0.0000000e+00   8.7146838e+27   0.0000000e+00   9.8728043e+27   0.0000000e+00   7.5887094e+27   0.0000000e+00   6.6285793e+27   0.0000000e+00   1.4015206e+28   0.0000000e+00   1.1697008e+28   0.0000000e+00   1.0730944e+28   0.0000000e+00   1.3317792e+28   0.0000000e+00   5.2806155e+27   0.0000000e+00   5.6890122e+27   0.0000000e+00   1.8485401e+28   0.0000000e+00   5.9621058e+27   0.0000000e+00   1.2130289e+28   0.0000000e+00   2.7037581e+27   1.8340316e+27   1.4626889e+27   1.4626879e+27
   4.4774423e+07   8.4826610e+27   0.0000000e+00   8.1492212e+27   0.0000000e+00   8.1063834e+27   0.0000000e+00   8.0714506e+27   0.0000000e+00   7.2424310e+27   0.0000000e+00   1.0293640e+28   0.0000000e+00   8.0437467e+27   0.0000000e+00   7.0974196e+27   0.0000000e+00   9.1453001e+27   0.0000000e+00   7.6571171e+27   0.0000000e+00   7.0323968e+27   0.0000000e+00   1.1364616e+28   0.0000000e+00   8.3574831e+27   0.0000000e+00   7.0940466e+27   0.0000000e+00   1.1422598e+28   0.0000000e+00   5.9915448e+27   0.0000000e+00   6.5234835e+27   0.0000000e+00   1.5915444e+28   0.0000000e+00   5.1229261e+27   0.0000000e+00   5.9852368e+27   0.0000000e+00   1.8868181e+27   1.2340362e+27   1.2227837e+27   1.2227759e+27
   5.0237729e+07   8.3436968e+27   0.0000000e+00   7.4949516e+27   0.0000000e+00   7.4164384e+27   0.0000000e+00   7.3326018e+27   0.0000000e+00   6.6052081e+27   0.0000000e+00   9.9390581e+27   0.0000000e+00   7.9515323e+27   0.0000000e+00   7.1102837e+27   0.0000000e+00   9.1502134e+27   0.0000000e+00   8.2205036e+27   0.0000000e+00   7.8350607e+27   0.0000000e+00   1.0686847e+28   0.0000000e+00   7.6378518e+27   0.0000000e+00   6.3451417e+27   0.0000000e+00   1.1108964e+28   0.0000000e+00   5.3973261e+27   0.0000000e+00   8.7838992e+27   0.0000000e+00   1.5051396e+28   0.0000000e+00   5.1347484e+27   0.0000000e+00   4.6475931e+27   0.0000000e+00   1.8728767e+27   1.0374967e+27   1.0250932e+27   1.0250925e+27
   5.6367659e+07   7.5827843e+27   0.0000000e+00   6.9804697e+27   0.0000000e+00   6.8665400e+27   0.0000000e+00   6.7289110e+27   0.0000000e+00   6.0566094e+27   0.0000000e+00   8.9776269e+27   0.0000000e+00   7.2393112e+27   0.0000000e+00   6.5033628e+27   0.0000000e+00   8.3868469e+27   0.0000000e+00   7.5593772e+27   0.0000000e+00   7.2165750e+27   0.0000000e+00   9.5366973e+27   0.0000000e+00   6.8817465e+27   0.0000000e+00   5.7555719e+27   0.0000000e+00   1.0150794e+28   0.0000000e+00   4.9727583e+27   0.0000000e+00   8.1136842e+27   0.0000000e+00   1.3324107e+28   0.0000000e+00   4.7442165e+27   0.0000000e+00   4.2451530e+27   0.0000000e+00   1.7611601e+27   9.7577499e+26   9.4547948e+26   9.4547883e+26
   6.3245553e+07   6.8137840e+27   0.0000000e+00   6.3627330e+27   0.0000000e+00   6.2616815e+27   0.0000000e+00   6.1224527e+27   0.0000000e+00   5.5291571e+27   0.0000000e+00   8.4142873e+27   0.0000000e+00   6.4385875e+27   0.0000000e+00   5.6406216e+27   0.0000000e+00   7.6842874e+27   0.0000000e+00   5.5126841e+27   0.0000000e+00   4.7269737e+27   0.0000000e+00   9.2119287e+27   0.0000000e+00   7.6804372e+27   0.0000000e+00   7.0376903e+27   0.0000000e+00   1.0520860e+28   0.0000000e+00   5.2756614e+27   0.0000000e+00   3.8491986e+27   0.0000000e+00   1.1907919e+28   0.0000000e+00   4.7351245e+27   0.0000000e+00   7.3561269e+27   0.0000000e+00   2.1283180e+27   1.4192502e+27   1.1172228e+27   1.1172227e+27
   7.0962678e+07   5.0484944e+27   0.0000000e+00   5.6100083e+27   0.0000000e+00   5.5626213e+27   0.0000000e+00   5.4733966e+27   0.0000000e+00   4.9970931e+27   0.0000000e+00   6.8153444e+27   0.0000000e+00   4.6823565e+27   0.0000000e+00   3.9474570e+27   0.0000000e+00   5.9788950e+27   0.0000000e+00   4.0299700e+27   0.0000000e+00   3.4441541e+27   0.0000000e+00   7.6803663e+27   0.0000000e+00   5.5074295e+27   0.0000000e+00   4.6664402e+27   0.0000000e+00   8.5739473e+27   0.0000000e+00   4.7457854e+27   0.0000000e+00   2.8040423e+27   2.3418255e-01   1.0610686e+28   0.0000000e+00   4.6827270e+27   0.0000000e+00   3.5721354e+27   0.0000000e+00   1.8317515e+27   1.2938933e+27   1.0654255e+27   1.0654254e+27
   7.9621434e+07   6.5753783e+27   0.0000000e+00   4.8003230e+27   0.0000000e+00   4.8074650e+27   0.0000000e+00   4.7857208e+27   0.0000000e+00   4.4518594e+27   0.0000000e+00   7.5725167e+27   0.0000000e+00   6.3279196e+27   0.0000000e+00   5.8029101e+27   0.0000000e+00   7.5806767e+27   0.0000000e+00   7.1854473e+27   0.0000000e+00   7.0321724e+27   0.0000000e+00   7.5657880e+27   0.0000000e+00   5.4808500e+27   0.0000000e+00   4.5899949e+27   0.0000000e+00   8.8494082e+27   0.0000000e+00   4.5569367e+27   0.0000000e+00   8.4377833e+27   0.0000000e+00   1.0282491e+28   0.0000000e+00   4.5766487e+27   0.0000000e+00   2.8827909e+27   0.0000000e+00   1.6937980e+27   1.3564121e+27   1.2148142e+27   1.2148141e+27
   8.9336718e+07   6.0233772e+27   0.0000000e+00   4.8413567e+27   0.0000000e+00   4.7295434e+27   0.0000000e+00   4.5833274e+27   0.0000000e+00   4.1671411e+27   0.0000000e+00   6.8970192e+27   0.0000000e+00   5.8055858e+27   0.0000000e+00   5.3451007e+27   0.0000000e+00   6.9677970e+27   0.0000000e+00   6.6537250e+27   0.0000000e+00   6.5339677e+27   0.0000000e+00   6.8296520e+27   0.0000000e+00   4.9665080e+27   0.0000000e+00   4.1698049e+27   0.0000000e+00   8.0904730e+27   0.0000000e+00   4.1859419e+27   0.0000000e+00   7.9194501e+27   0.0000000e+00   9.2395289e+27   0.0000000e+00   4.2155824e+27   0.0000000e+00   2.6011570e+27   0.0000000e+00   1.5689310e+27   1.2620298e+27   1.1333180e+27   1.1333179e+27
   1.0023745e+08   5.4046915e+27   0.0000000e+00   4.7060753e+27   0.0000000e+00   4.5525834e+27   0.0000000e+00   4.3482735e+27   0.0000000e+00   3.8922048e+27   0.0000000e+00   6.1560894e+27   0.0000000e+00   5.2170213e+27   0.0000000e+00   4.8212865e+27   0.0000000e+00   5.6448110e+27   0.0000000e+00   4.3517771e+27   0.0000000e+00   3.8004459e+27   0.0000000e+00   6.6591524e+27   0.0000000e+00   6.0772819e+27   0.0000000e+00   5.8408929e+27   0.0000000e+00   7.2263396e+27   0.0000000e+00   4.1627962e+27   0.0000000e+00   2.5110943e+27   0.0000000e+00   8.1039872e+27   0.0000000e+00   3.5532415e+27   0.0000000e+00   6.9501668e+27   0.0000000e+00   9.9609798e+26   8.0417057e+26   7.9581529e+26   7.9581523e+26
   1.1246827e+08   6.9586331e+27   0.0000000e+00   4.6323277e+27   0.0000000e+00   4.4368656e+27   0.0000000e+00   4.1743816e+27   0.0000000e+00   3.6670292e+27   0.0000000e+00   6.6475643e+27   0.0000000e+00   7.0214750e+27   0.0000000e+00   7.2402633e+27   0.0000000e+00   5.3988791e+27   0.0000000e+00   4.0868185e+27   0.0000000e+00   3.5267588e+27   0.0000000e+00   7.9582240e+27   0.0000000e+00   1.0162584e+28   0.0000000e+00   1.1211490e+28   0.0000000e+00   6.9314609e+27   0.0000000e+00   4.1178607e+27   0.0000000e+00   2.1177509e+27   0.0000000e+00   7.5242198e+27   0.0000000e+00   3.9042422e+27   0.0000000e+00   1.8626228e+28   0.0000000e+00   1.2616096e+27   1.0973196e+27   1.3844485e+27   1.3026034e+27
   1.2619147e+08   6.4686125e+27   0.0000000e+00   4.9064730e+27   0.0000000e+00   4.6114696e+27   0.0000000e+00   4.2222708e+27   0.0000000e+00   3.5748016e+27   0.0000000e+00   6.1043300e+27   0.0000000e+00   6.5452173e+27   0.0000000e+00   6.7897985e+27   0.0000000e+00   4.9328029e+27   0.0000000e+00   3.7319298e+27   0.0000000e+00   3.2182665e+27   0.0000000e+00   7.3371873e+27   0.0000000e+00   9.5522668e+27   0.0000000e+00   1.0599109e+28   0.0000000e+00   6.3276641e+27   0.0000000e+00   3.7836406e+27   0.0000000e+00   1.9057638e+27   0.0000000e+00   6.7893338e+27   0.0000000e+00   3.5949121e+27   0.0000000e+00   1.7778849e+28   0.0000000e+00   1.1814634e+27   1.0531100e+27   1.3289616e+27   1.2503968e+27
   1.4158916e+08   4.1059337e+27   0.0000000e+00   4.3244227e+27   0.0000000e+00   4.1524670e+27   0.0000000e+00   3.8666965e+27   0.0000000e+00   3.3032210e+27   0.0000000e+00   4.9032208e+27   0.0000000e+00   3.9121524e+27   0.0000000e+00   3.4866729e+27   0.0000000e+00   4.7705976e+27   0.0000000e+00   3.6894880e+27   0.0000000e+00   3.2247227e+27   0.0000000e+00   5.0386786e+27   0.0000000e+00   4.1423525e+27   0.0000000e+00   3.7593209e+27   0.0000000e+00   6.0927963e+27   0.0000000e+00   3.5022611e+27   0.0000000e+00   2.1374403e+27   0.0000000e+00   6.2729503e+27   0.0000000e+00   3.5307311e+27   0.0000000e+00   3.1802342e+27   0.0000000e+00   1.1871003e+27   6.7510072e+26   4.5489518e+26   4.5489511e+26
   1.5886565e+08   4.2525442e+27   0.0000000e+00   3.8720055e+27   0.0000000e+00   3.7575878e+27   0.0000000e+00   3.5365109e+27   0.0000000e+00   3.0445284e+27   0.0000000e+00   4.3322235e+27   0.0000000e+00   4.2234494e+27   0.0000000e+00   4.1817046e+27   0.0000000e+00   4.3931724e+27   0.0000000e+00   4.8119307e+27   0.0000000e+00   5.0033340e+27   0.0000000e+00   4.2636221e+27   0.0000000e+00   3.6368173e+27   0.0000000e+00   3.3673175e+27   0.0000000e+00   4.3743483e+27   0.0000000e+00   3.2449439e+27   0.0000000e+00   6.5918206e+27   0.0000000e+00   5.0474396e+27   0.0000000e+00   3.4637857e+27   0.0000000e+00   2.7886472e+27   0.0000000e+00   9.3737336e+26   6.9687014e+26   8.0301134e+26   8.0301128e+26
   1.7825019e+08   3.8828634e+27   0.0000000e+00   3.6028342e+27   0.0000000e+00   3.4982051e+27   0.0000000e+00   3.2967339e+27   0.0000000e+00   2.8365582e+27   0.0000000e+00   3.9363953e+27   0.0000000e+00   3.8607531e+27   0.0000000e+00   3.8328531e+27   0.0000000e+00   4.0133357e+27   0.0000000e+00   4.4407440e+27   0.0000000e+00   4.6353692e+27   0.0000000e+00   3.8524109e+27   0.0000000e+00   3.2818151e+27   0.0000000e+00   3.0358787e+27   0.0000000e+00   3.9547324e+27   0.0000000e+00   2.9725416e+27   0.0000000e+00   6.1645064e+27   0.0000000e+00   4.5474404e+27   0.0000000e+00   3.1855122e+27   0.0000000e+00   2.4630618e+27   0.0000000e+00   8.6678642e+26   6.4263536e+26   7.4448323e+26   7.4448317e+26
   2.0000000e+08   2.5183221e+27   0.0000000e+00   2.9409386e+27   0.0000000e+00   2.9310048e+27   0.0000000e+00   2.8436084e+27   0.0000000e+00   2.5223957e+27   0.0000000e+00   2.7082520e+27   0.0000000e+00   2.4697188e+27   0.0000000e+00   2.3666523e+27   0.0000000e+00   2.6224095e+27   0.0000000e+00   2.4072286e+27   0.0000000e+00   2.3135999e+27   0.0000000e+00   2.7957875e+27   0.0000000e+00   2.5353675e+27   0.0000000e+00   2.4238988e+27   0.0000000e+00   2.8021028e+27   0.0000000e+00   2.6553347e+27   0.0000000e+00   1.9045852e+27   0.0000000e+00   3.1219810e+27   0.0000000e+00   2.4710232e+27   0.0000000e+00   2.1808453e+27   0.0000000e+00   5.6292857e+26   3.7292520e+26   2.9098845e+26   2.9098840e+26

